The Pre-He White Dwarfs in Eclipsing Binaries. I. WASP 0131+28

We report the first $BV$ light curves and high-resolution spectra of the post-mass transfer binary star WASP 0131+28 to study the absolute properties of extremely low-mass white dwarfs. From the observed spectra, the double-lined radial velocities were derived, and the effective temperature and rotational velocity of the brighter, more massive primary were found to be $T_{\rm eff,1} = 10,000 \pm 200$ K and $v_1\sin$$i$ = 55 $\pm$ 10 km s$^{-1}$, respectively. The combined analysis of the {\it TESS} archive data and ours yielded the accurate fundamental parameters of the program target. The masses were derived to about 1.0 \% accuracy and the radii to 0.6 \%, or better. The secondary component's parameters of $M_2 = 0.200 \pm 0.002$ M$_\odot$, $R_2 = 0.528 \pm 0.003$ R$_\odot$, $T_{\rm eff,2}$ = 11,186 $\pm$ 235 K, and $L_2 = 3.9 \pm 0.3$ L$_\odot$ are in excellent agreement with the evolutionary sequence for a helium-core white dwarf of mass 0.203 M$_\odot$, and indicates that this star is halfway through the constant luminosity phase. The results presented in this article demonstrate that WASP 0131+28 is an EL CVn eclipsing binary in a thin disk, which is formed from the stable Roche-lobe overflow channel and composed of a main-sequence dwarf with a spectral type A0 and a pre-He white dwarf.

==> table1.dat <==
Table 1. CCD photometric data of WASP 0131+28 observed at LOAO 
===================================================
      BJD          B             BJD          V   
---------------------------------------------------
 2457710.55778   10.950     2457710.55807   10.825
 2457710.55952   10.888     2457710.55981   10.825
 2457710.56123   10.932     2457710.56152   10.855
 2457710.56295   10.942     2457710.56324   10.870
 2457710.56467   10.965     2457710.56496   10.853
 2457710.56638   10.949     2457710.56667   10.830
 2457710.56809   10.953     2457710.56838   10.837
 2457710.57040   10.949     2457710.57069   10.887
 2457710.57211   11.005     2457710.57354   10.865
 2457710.57441   10.981     2457710.58042   10.887
 2457710.58129   10.962     2457710.58558   10.912
 2457710.58645   10.971     2457710.58729   10.872
 2457710.58816   10.972     2457710.58901   10.876
 2457710.58987   10.987     2457710.59073   10.895
 2457710.59160   11.030     2457710.59302   10.919
 2457710.59332   10.980     2457710.59475   10.884
 2457710.59504   10.972     2457710.59647   10.926
 2457710.59676   10.962     2457710.59820   10.923
 2457710.59848   11.005     2457710.60047   10.918
 2457710.60020   11.038     2457710.60220   10.887
 2457710.60191   10.978     2457710.60395   10.926
 2457710.60366   10.989     2457710.60570   10.951
 2457710.60541   10.989     2457710.60745   10.910
 2457710.60717   11.003     2457710.60920   10.906
 2457710.60891   10.987     2457710.61095   10.891
 2457710.61066   10.998     2457710.61270   10.880
 2457710.61241   11.014     2457710.61446   10.895
 2457710.61476   11.003     2457710.61622   10.894
 2457710.61652   10.960     2457710.61796   10.931
 2457710.61826   10.979     2457710.61972   10.883
 2457710.62002   11.015     2457710.62148   10.915
 2457710.62178   10.941     2457710.62323   10.887
 2457710.62353   10.991     2457710.62616   10.865
 2457710.62587   11.000     2457710.63023   10.893
 2457710.63112   10.999     2457710.63259   10.902
 2457710.63288   10.960     2457710.64781   10.909
 2457710.64810   10.990     2457710.64956   10.900
 2457710.64985   10.985     2457710.65132   10.882
 2457710.65161   10.975     2457710.65308   10.910
 2457710.65337   10.991     2457710.65483   10.886
 2457710.65511   10.997     2457710.65657   10.905
 2457710.65687   10.983     2457710.65892   10.926
 2457710.65863   10.975     2457710.66067   10.890
 2457710.66038   10.995     2457710.66243   10.919
 2457710.66213   10.957     2457710.66419   10.925
 2457710.66390   10.994     2457710.66653   10.883
 2457710.66565   11.013     2457710.66830   10.900
 2457710.66739   10.958     2457710.67004   10.875
 2457710.66916   10.965     2457710.67238   10.860
 2457710.67091   10.948     2457710.67414   10.877
 2457710.67267   10.955     2457710.67589   10.846
 2457710.67443   10.991     2457710.67765   10.853
 2457710.67618   10.982     2457710.67941   10.870
 2457710.67795   10.916     2457710.68116   10.854
 2457710.67970   10.952     2457710.68350   10.862
 2457710.68144   10.930     2457710.68642   10.822
 2457710.68322   10.910     2457710.69110   10.848
 2457710.68496   10.921     2457710.70102   10.804
 2457710.68730   10.889     2457710.70338   10.825
 2457710.69081   10.929     2457710.70571   10.796
 2457710.70133   10.874     2457710.70746   10.834
 2457710.70309   10.903     2457710.70921   10.805
 2457710.70483   10.899     2457710.71096   10.802
 2457710.70659   10.872     2457710.71272   10.791
 2457710.70834   10.872     2457710.71505   10.786
 2457710.71009   10.910     2457710.71856   10.792
 2457710.71184   10.919     2457710.72032   10.814
 2457710.71361   10.904     2457710.72269   10.810
 2457710.71536   10.891     2457710.72560   10.814
 2457710.71827   10.905     2457710.72736   10.810
 2457710.72003   10.884     2457710.72912   10.824
 2457710.72180   10.915     2457710.73145   10.798
 2457710.72356   10.909     2457710.73379   10.788
 2457710.72531   10.912     2457710.73554   10.814
 2457710.72766   10.901     2457710.73729   10.846
 2457710.72942   10.874     2457710.73906   10.809
 2457710.73116   10.901     2457710.74081   10.813
 2457710.73292   10.886     2457710.74255   10.814
 2457710.73525   10.912     2457710.74490   10.814
 2457710.73700   10.884     2457710.74730   10.799
 2457710.73935   10.902     2457710.74905   10.787
 2457710.74169   10.890     2457710.75081   10.780
 2457710.74403   10.887     2457710.75255   10.804
 2457710.74578   10.895     2457710.75430   10.828
 2457710.74759   10.929     2457710.75606   10.809
 2457710.75109   10.921     2457710.75781   10.796
 2457710.75284   10.894     2457710.75955   10.824
 2457710.75459   10.872     2457710.76130   10.829
 2457710.75635   10.915     2457710.76306   10.802
 2457710.75810   10.880     2457710.76482   10.820
 2457710.76043   10.915     2457710.76657   10.800
 2457710.76218   10.898     2457710.77052   10.804
 2457710.76395   10.873     2457710.77229   10.828
 2457710.76628   10.902     2457710.77403   10.835
 2457710.77023   10.903     2457710.77636   10.810
 2457710.77200   10.911     2457710.77812   10.825
 2457710.77374   10.904     2457710.77987   10.832
 2457710.77549   10.917     2457710.78161   10.848
 2457710.77725   10.896     2457710.78338   10.812
 2457710.78017   10.925     2457710.78572   10.812
 2457710.78192   10.945     2457710.78747   10.811
 2457710.78426   10.900     2457710.78982   10.813
 2457710.78601   10.915     2457710.79157   10.821
 2457710.78778   10.898     2457710.79391   10.793
 2457710.79011   10.895     2457710.79565   10.822
 2457710.79245   10.928     2457710.79740   10.814
 2457710.79421   10.911     2457710.79915   10.810
 2457710.79595   10.894     2457710.80092   10.839
 2457710.79770   10.882     2457710.80326   10.809
 2457710.79945   10.874     2457710.80500   10.798
 2457710.80238   10.929     2457710.80676   10.817
 2457710.80529   10.953     2457710.80852   10.805
 2457710.80764   10.898     2457710.81027   10.815
 2457710.80998   10.918     2457710.81203   10.808
 2457710.81174   10.918     2457710.81378   10.852
 2457710.81407   10.929     2457710.81610   10.828
 2457710.81581   10.922     2457710.81845   10.795
 2457710.81816   10.873     2457710.82020   10.835
 2457710.81991   10.910     2457710.82195   10.801
 2457710.82225   10.942     2457710.82372   10.866
 2457710.82460   10.887     2457710.82547   10.837
 2457710.82752   10.895     2457710.82721   10.787
 2457710.82927   10.893     2457710.82897   10.850
 2457710.83102   10.950     2457710.83072   10.801
 2457710.83277   10.921     2457710.83247   10.865
 2457710.83452   10.914     2457710.83422   10.862
 2457710.83629   10.878     2457710.83658   10.835
 2457710.83804   10.878     2457710.83832   10.844
 2457710.83981   10.892     2457710.84010   10.810
 2457710.84155   10.882     2457710.84184   10.794
 2457710.84388   10.915     2457710.84417   10.786
 2457710.84681   10.910     2457710.84593   10.816
 2457710.84856   10.937     2457710.84768   10.838
 2457710.85207   10.917     2457710.84942   10.821
 2457710.85440   10.910     2457710.85119   10.830
 2457710.85673   10.950     2457710.85352   10.818
 2457710.85909   10.936     2457710.85527   10.831
 2457710.86141   10.872     2457710.85702   10.826
 2457710.86551   10.904     2457710.85878   10.815
 2457710.86787   10.902     2457710.86053   10.837
 2457710.86963   10.904     2457710.86228   10.811
 2457710.87254   10.929     2457710.86464   10.807
 2457710.87431   10.911     2457710.86640   10.805
 2457710.87724   10.891     2457710.86817   10.833
 2457710.87956   10.922     2457710.86992   10.807
 2457710.88131   10.931     2457710.87225   10.833
 2457710.88308   10.891     2457710.87402   10.851
 2457710.88483   10.954     2457710.87634   10.791
 2457710.88658   10.905     2457710.87810   10.799
 2457710.88835   10.917     2457710.87985   10.820
 2457710.89009   10.883     2457710.88160   10.814
 2457710.89184   10.943     2457710.88396   10.848
 2457710.89594   10.895     2457710.88571   10.842
 2457711.55331   11.052     2457710.88864   10.799
 2457711.55623   11.042     2457710.89038   10.824
 2457711.55858   11.046     2457710.89272   10.791
 2457711.56033   11.017     2457710.89448   10.828
 2457711.56267   11.002     2457710.89681   10.796
 2457711.56442   11.021     2457711.55595   10.889
 2457711.56617   11.005     2457711.55770   10.963
 2457711.56792   11.020     2457711.55945   10.887
 2457711.56968   11.057     2457711.56121   10.895
 2457711.57143   11.021     2457711.56296   10.919
 2457711.57377   11.048     2457711.56471   10.910
 2457711.57613   11.040     2457711.56645   10.928
 2457711.57789   11.040     2457711.56821   10.926
 2457711.57965   11.019     2457711.56997   10.911
 2457711.58140   11.029     2457711.57172   10.893
 2457711.58316   11.015     2457711.57348   10.874
 2457711.58491   10.993     2457711.57582   10.923
 2457711.58666   11.013     2457711.57759   10.928
 2457711.58842   11.011     2457711.57935   10.919
 2457711.59017   11.017     2457711.58109   10.933
 2457711.59192   11.034     2457711.58285   10.930
 2457711.59366   11.014     2457711.58461   10.915
 2457711.59543   11.023     2457711.58636   10.905
 2457711.59718   11.013     2457711.58811   10.933
 2457711.59893   11.030     2457711.58987   10.913
 2457711.60070   11.026     2457711.59162   10.910
 2457711.60245   11.059     2457711.59336   10.941
 2457711.60420   11.024     2457711.59513   10.916
 2457711.60595   11.006     2457711.59688   10.900
 2457711.60770   11.010     2457711.59863   10.944
 2457711.61003   10.984     2457711.60040   10.927
 2457711.61178   11.016     2457711.60215   10.920
 2457711.61411   11.009     2457711.60389   10.940
 2457711.61645   11.011     2457711.60565   10.929
 2457711.61820   10.969     2457711.60740   10.954
 2457711.62054   11.004     2457711.60974   10.924
 2457711.62230   10.960     2457711.61149   10.894
 2457711.62462   10.970     2457711.61383   10.868
 2457711.62639   10.943     2457711.61557   10.887
 2457711.62814   10.939     2457711.61732   10.926
 2457711.62990   10.947     2457711.61966   10.899
 2457711.63165   10.953     2457711.62142   10.870
 2457711.63340   10.933     2457711.62376   10.893
 2457711.63514   10.928     2457711.62551   10.871
 2457711.63691   10.912     2457711.62727   10.846
 2457711.63866   10.941     2457711.62903   10.860
 2457711.64041   10.924     2457711.63136   10.864
 2457711.64218   10.902     2457711.63311   10.843
 2457711.64396   10.920     2457711.63485   10.844
 2457711.64572   10.897     2457711.63720   10.794
 2457711.64747   10.906     2457711.63895   10.867
 2457711.64922   10.885     2457711.64070   10.836
 2457711.65099   10.915     2457711.64247   10.807
 2457711.65274   10.909     2457711.64426   10.814
 2457711.65448   10.933     2457711.64601   10.845
 2457711.65624   10.897     2457711.64776   10.807
 2457711.65799   10.935     2457711.64953   10.839
 2457711.65974   10.914     2457711.65128   10.814
 2457711.66206   10.906     2457711.65302   10.802
 2457711.66383   10.900     2457711.65477   10.839
 2457711.66558   10.919     2457711.65653   10.816
 2457711.66733   10.889     2457711.65828   10.854
 2457711.67084   10.894     2457711.66061   10.852
 2457711.67375   10.878     2457711.66236   10.806
 2457711.67609   10.896     2457711.66412   10.844
 2457711.67784   10.872     2457711.66587   10.831
 2457711.67959   10.940     2457711.66762   10.824
 2457711.68133   10.876     2457711.67113   10.811
 2457711.68310   10.897     2457711.67462   10.800
 2457711.68485   10.882     2457711.67696   10.792
 2457711.68779   10.915     2457711.67871   10.805
 2457711.69012   10.922     2457711.68045   10.806
 2457711.69188   10.913     2457711.68220   10.809
 2457711.69362   10.928     2457711.68397   10.827
 2457711.69537   10.904     2457711.68632   10.830
 2457711.69713   10.919     2457711.68924   10.803
 2457711.69890   10.895     2457711.69099   10.823
 2457711.70067   10.933     2457711.69275   10.833
 2457711.70242   10.906     2457711.69449   10.792
 2457711.70655   10.923     2457711.69624   10.809
 2457711.71006   10.891     2457711.69801   10.817
 2457711.71181   10.921     2457711.69978   10.813
 2457711.71413   10.906     2457711.70154   10.815
 2457711.71588   10.910     2457711.70389   10.817
 2457711.71765   10.907     2457711.70684   10.828
 2457711.71940   10.917     2457711.71093   10.817
 2457711.72176   10.887     2457711.71268   10.823
 2457711.72526   10.886     2457711.71442   10.830
 2457711.72701   10.907     2457711.71677   10.848
 2457711.72876   10.926     2457711.71911   10.822
 2457711.73051   10.913     2457711.72088   10.805
 2457711.73285   10.924     2457711.72263   10.818
 2457711.73461   10.887     2457711.72556   10.808
 2457711.73635   10.887     2457711.72730   10.839
 2457711.73870   10.912     2457711.72905   10.801
 2457711.74045   10.940     2457711.73080   10.814
 2457711.74220   10.891     2457711.73314   10.817
 2457711.74396   10.938     2457711.73490   10.866
 2457711.74571   10.912     2457711.73664   10.804
 2457711.74745   10.957     2457711.73840   10.834
 2457711.74920   10.889     2457711.74016   10.820
 2457711.75095   10.922     2457711.74191   10.830
 2457711.75447   10.928     2457711.74425   10.803
 2457711.75683   10.881     2457711.74600   10.829
 2457711.75973   10.919     2457711.74774   10.816
 2457711.76266   10.905     2457711.74949   10.799
 2457711.76441   10.880     2457711.75126   10.803
 2457711.76616   10.904     2457711.75476   10.813
 2457711.76849   10.914     2457711.75712   10.856
 2457711.77024   10.904     2457711.75944   10.811
 2457711.77258   10.900     2457711.76178   10.826
 2457711.77433   10.897     2457711.76412   10.816
 2457711.77610   10.925     2457711.76702   10.807
 2457711.77842   10.932     2457711.76878   10.803
 2457711.78017   10.901     2457711.77053   10.810
 2457711.78194   10.901     2457711.77228   10.808
 2457711.78370   10.903     2457711.77403   10.824
 2457711.78546   10.907     2457711.77579   10.791
 2457711.78721   10.880     2457711.77814   10.818
 2457711.79304   10.879     2457711.77988   10.816
 2457711.79479   10.905     2457711.78165   10.852
 2457711.79772   10.918     2457711.78341   10.807
 2457711.79948   10.908     2457711.78517   10.840
 2457711.80125   10.892     2457711.78750   10.819
 2457711.80301   10.890     2457711.79333   10.823
 2457711.80533   10.907     2457711.79508   10.831
 2457711.80709   10.910     2457711.79743   10.819
 2457711.80885   10.902     2457711.79977   10.825
 2457711.81060   10.893     2457711.80212   10.790
 2457711.81236   10.921     2457711.80387   10.829
 2457711.81412   10.901     2457711.80562   10.828
 2457711.81587   10.906     2457711.80738   10.833
 2457711.81762   10.906     2457711.80914   10.816
 2457711.81938   10.896     2457711.81089   10.831
 2457711.82113   10.924     2457711.81265   10.820
 2457711.82289   10.903     2457711.81500   10.823
 2457711.82465   10.923     2457711.81733   10.834
 2457711.82640   10.900     2457711.81909   10.802
 2457711.82875   10.875     2457711.82084   10.812
 2457711.83053   10.903     2457711.82260   10.799
 2457711.83228   10.904     2457711.82494   10.804
 2457711.83402   10.904     2457711.82669   10.788
 2457711.83581   10.909     2457711.82963   10.828
 2457711.83757   10.904     2457711.83140   10.816
 2457711.83932   10.895     2457711.83314   10.820
 2457711.84107   10.910     2457711.83489   10.820
 2457711.84282   10.876     2457711.83669   10.809
 2457711.84633   10.922     2457711.83843   10.823
 2457711.84807   10.918     2457711.84019   10.797
 2457711.85040   10.895     2457711.84253   10.820
 2457711.85333   10.907     2457711.84486   10.825
 2457711.85509   10.892     2457711.84719   10.802
 2457711.85684   10.877     2457711.84894   10.837
 2457711.85919   10.922     2457711.85069   10.800
 2457711.86093   10.872     2457711.85244   10.806
 2457711.86268   10.906     2457711.85480   10.822
 2457711.86444   10.905     2457711.85712   10.805
 2457711.86678   10.883     2457711.85888   10.829
 2457711.86852   10.908     2457711.86122   10.826
 2457711.87027   10.881     2457711.86297   10.809
 2457711.87204   10.883     2457711.86473   10.855
 2457711.87379   10.878     2457711.86707   10.841
 2457711.87554   10.886     2457711.86881   10.804
 2457711.87788   10.888     2457711.87233   10.783
 2457711.87966   10.909     2457711.87408   10.829
 2457711.88141   10.920     2457711.87583   10.789
 2457711.88373   10.890     2457711.87817   10.802
 2457711.88548   10.880     2457711.87995   10.805
 2457711.88724   10.902     2457711.88170   10.856
 2457711.88959   10.872     2457711.88344   10.804
 2457711.89194   10.884     2457711.88519   10.784
 2457711.89429   10.888     2457711.88695   10.825
 2457711.89663   10.878     2457711.88929   10.839
 2457711.89838   10.901     2457711.89105   10.821
 2457711.90013   10.921     2457711.89281   10.787
 2457715.56852   10.935     2457711.89458   10.802
 2457715.57027   10.888     2457711.89751   10.840
 2457715.57259   10.903     2457711.89983   10.864
 2457715.57434   10.898     2457711.90159   10.838
 2457715.57609   10.902     2457715.56997   10.808
 2457715.57786   10.905     2457715.57171   10.818
 2457715.57961   10.945     2457715.57346   10.804
 2457715.58135   10.927     2457715.57521   10.840
 2457715.58429   10.944     2457715.57697   10.829
 2457715.58604   10.902     2457715.57873   10.823
 2457715.59422   10.890     2457715.58048   10.856
 2457715.60008   10.898     2457715.58223   10.832
 2457715.60241   10.896     2457715.58516   10.829
 2457715.60827   10.926     2457715.58691   10.825
 2457715.61120   10.921     2457715.59451   10.826
 2457715.61529   10.920     2457715.59978   10.822
 2457715.61704   10.932     2457715.60212   10.808
 2457715.61878   10.932     2457715.60387   10.816
 2457715.62230   10.887     2457715.61090   10.828
 2457715.62405   10.911     2457715.61441   10.846
 2457715.62580   10.937     2457715.61616   10.848
 2457715.62815   10.894     2457715.61790   10.860
 2457715.63164   10.893     2457715.62259   10.823
 2457715.63340   10.911     2457715.62434   10.819
 2457715.63690   10.900     2457715.62609   10.822
 2457715.64041   10.906     2457715.62960   10.797
 2457715.64393   10.879     2457715.63311   10.819
 2457715.64568   10.874     2457715.63661   10.805
 2457715.65093   10.884     2457715.64013   10.815
 2457715.65443   10.918     2457715.64304   10.832
 2457715.65736   10.922     2457715.64481   10.818
 2457715.65911   10.885     2457715.64656   10.830
 2457715.66260   10.920     2457715.65181   10.802
 2457715.66436   10.907     2457715.65472   10.834
 2457715.66611   10.891     2457715.65707   10.858
 2457715.66786   10.932     2457715.65882   10.849
 2457715.67018   10.895     2457715.66289   10.819
 2457715.67195   10.874     2457715.66465   10.806
 2457715.67488   10.891     2457715.66640   10.805
 2457715.67664   10.901     2457715.66814   10.843
 2457715.67897   10.897     2457715.67107   10.821
 2457715.68073   10.893     2457715.67283   10.829
 2457715.68306   10.909     2457715.67576   10.830
 2457715.68481   10.882     2457715.67751   10.812
 2457715.68656   10.921     2457715.67985   10.793
 2457715.68891   10.928     2457715.68160   10.828
 2457715.69066   10.918     2457715.68335   10.815
 2457715.69944   10.922     2457715.68510   10.830
 2457715.70119   10.881     2457715.68685   10.825
 2457715.70293   10.925     2457715.68978   10.823
 2457715.70648   10.903     2457715.69915   10.810
 2457715.70822   10.904     2457715.70090   10.822
 2457715.70998   10.896     2457715.70265   10.804
 2457715.71291   10.920     2457715.70677   10.819
 2457715.71525   10.909     2457715.70851   10.811
 2457715.71759   10.903     2457715.71027   10.847
 2457715.71994   10.921     2457715.71203   10.840
 2457715.72226   10.889     2457715.71378   10.820
 2457715.72461   10.900     2457715.71612   10.809
 2457715.72636   10.914     2457715.71788   10.798
 2457715.72811   10.881     2457715.71964   10.807
 2457715.72987   10.884     2457715.72138   10.805
 2457715.73161   10.897     2457715.72314   10.793
 2457715.73453   10.882     2457715.72490   10.824
 2457715.73630   10.886     2457715.72665   10.813
 2457715.73922   10.881     2457715.72841   10.809
 2457715.74157   10.906     2457715.73016   10.830
 2457715.74389   10.932     2457715.73190   10.806
 2457715.74565   10.912     2457715.73365   10.811
 2457715.74740   10.897     2457715.73540   10.812
 2457715.74919   10.944     2457715.73717   10.797
 2457715.75094   10.919     2457715.73892   10.801
 2457715.75562   10.929     2457715.74069   10.832
 2457715.75737   10.911     2457715.74244   10.797
 2457715.75911   10.912     2457715.74477   10.826
 2457715.76086   10.902     2457715.74653   10.828
 2457715.76262   10.915     2457715.74828   10.833
 2457715.76437   10.906     2457715.75006   10.809
 2457715.76611   10.927     2457715.75181   10.839
 2457715.76786   10.911     2457715.75591   10.831
 2457715.76962   10.875     2457715.75765   10.818
 2457715.77312   10.913     2457715.75940   10.824
 2457715.77486   10.891     2457715.76115   10.857
 2457715.77662   10.922     2457715.76291   10.838
 2457715.77896   10.887     2457715.76466   10.826
 2457715.78189   10.911     2457715.76640   10.836
 2457715.78365   10.934     2457715.76815   10.823
 2457715.78540   10.927     2457715.77166   10.856
 2457715.78773   10.910     2457715.77341   10.799
 2457715.79006   10.906     2457715.77515   10.810
 2457715.79240   10.904     2457715.77808   10.816
 2457715.81285   10.897     2457715.78100   10.807
 2457715.81519   10.905     2457715.78277   10.836
 2457715.81693   10.902     2457715.78452   10.809
 2457715.81869   10.945     2457715.78628   10.817
 2457715.82045   10.886     2457715.78919   10.816
 2457715.82220   10.918     2457715.79152   10.824
 2457715.82455   10.903     2457715.79329   10.817
 2457715.82630   10.904     2457715.81373   10.819
 2457715.82922   10.897     2457715.81605   10.847
 2457715.83097   10.905     2457715.81780   10.839
 2457715.83973   10.894     2457715.81956   10.800
 2457715.84150   10.887     2457715.82132   10.855
 2457715.84325   10.931     2457715.82308   10.844
 2457715.84677   10.890     2457715.82484   10.827
 2457715.84852   10.944     2457715.82659   10.807
 2457715.85027   10.926     2457715.82835   10.845
 2457715.85204   10.895     2457715.83067   10.810
 2457715.85380   10.902     2457715.83242   10.809
 2457715.85671   10.900     2457715.84120   10.820
 2457715.85847   10.919     2457715.84295   10.810
 2457715.86023   10.911     2457715.84706   10.832
 2457715.86198   10.894     2457715.84881   10.828
 2457715.86374   10.894     2457715.85055   10.815
 2457715.86550   10.912     2457715.85233   10.796
 2457715.86724   10.942     2457715.85410   10.819
 2457715.87427   10.945     2457715.85760   10.808
 2457715.87602   10.924     2457715.85935   10.829
 2457715.87778   10.943     2457715.86169   10.828
 2457715.88013   10.908     2457715.86345   10.855
 2457715.88188   10.913     2457715.86521   10.840
 2457715.88363   10.876     2457715.86695   10.841
 2457715.88539   10.928     2457715.87456   10.853
 2457715.88773   10.931     2457715.87632   10.824
 2457715.88949   10.915     2457715.87807   10.820
 2457715.89125   10.907     2457715.88041   10.798
 2457715.89300   10.889     2457715.88217   10.845
 2457715.89475   10.876     2457715.88393   10.836
 2457715.89650   10.901     2457715.88569   10.827
 2457715.89826   10.885     2457715.88802   10.783
 2457716.55204   10.935     2457715.88978   10.787
 2457716.55615   10.880     2457715.89154   10.790
 2457716.55847   10.887     2457715.89328   10.821
 2457716.56023   10.940     2457715.89504   10.814
 2457716.56199   10.903     2457715.89738   10.826
 2457716.56374   10.902     2457715.89913   10.796
 2457716.56610   10.872     2457716.55292   10.806
 2457716.57017   10.893     2457716.55527   10.808
 2457716.57312   10.889     2457716.55701   10.867
 2457716.57488   10.885     2457716.55935   10.823
 2457716.57663   10.873     2457716.56112   10.834
 2457716.57839   10.900     2457716.56287   10.817
 2457716.58073   10.889     2457716.56462   10.824
 2457716.58307   10.890     2457716.56639   10.823
 2457716.58482   10.879     2457716.56929   10.790
 2457716.58657   10.899     2457716.57105   10.797
 2457716.58833   10.920     2457716.57281   10.814
 2457716.59009   10.913     2457716.57457   10.827
 2457716.59185   10.900     2457716.57633   10.834
 2457716.59360   10.907     2457716.57809   10.790
 2457716.59536   10.894     2457716.57985   10.784
 2457716.59712   10.876     2457716.58160   10.809
 2457716.59886   10.897     2457716.58335   10.821
 2457716.60121   10.882     2457716.58570   10.813
 2457716.60296   10.889     2457716.58746   10.801
 2457716.60471   10.880     2457716.58921   10.802
 2457716.60880   10.927     2457716.59098   10.818
 2457716.61055   10.916     2457716.59273   10.798
 2457716.61232   10.898     2457716.59448   10.804
 2457716.61407   10.894     2457716.59741   10.816
 2457716.61640   10.884     2457716.59915   10.807
 2457716.61816   10.887     2457716.60150   10.814
 2457716.61990   10.889     2457716.60325   10.802
 2457716.62340   10.892     2457716.60501   10.794
 2457716.62517   10.894     2457716.60909   10.836
 2457716.62692   10.903     2457716.61084   10.818
 2457716.62867   10.926     2457716.61261   10.832
 2457716.63101   10.890     2457716.61436   10.841
 2457716.63277   10.890     2457716.61611   10.809
 2457716.63452   10.890     2457716.61787   10.819
 2457716.65146   10.899     2457716.62019   10.790
 2457716.66490   10.901     2457716.62194   10.786
 2457716.66784   10.885     2457716.62428   10.792
 2457716.68191   10.880     2457716.62605   10.806
 2457716.68367   10.906     2457716.62780   10.784
 2457716.68543   10.885     2457716.62954   10.821
 2457716.68778   10.880     2457716.63130   10.799
 2457716.68953   10.904     2457716.63306   10.801
 2457716.69128   10.902     2457716.65001   10.831
 2457716.69303   10.904     2457716.65234   10.804
 2457716.69480   10.889     2457716.66170   10.810
 2457716.69654   10.881     2457716.66696   10.807
 2457716.69833   10.891     2457716.68105   10.803
 2457716.70007   10.891     2457716.68281   10.803
 2457716.70240   10.898     2457716.68457   10.799
 2457716.70910   10.905     2457716.68632   10.799
 2457716.71146   10.888     2457716.68865   10.813
 2457716.71379   10.946     2457716.69040   10.799
 2457716.71962   10.882     2457716.69215   10.812
 2457716.72139   10.914     2457716.69390   10.829
 2457716.72314   10.903     2457716.69566   10.790
 2457716.72548   10.890     2457716.69743   10.797
 2457716.72838   10.890     2457716.69919   10.807
 2457716.73015   10.897     2457716.70094   10.828
 2457716.73309   10.922     2457716.70269   10.839
 2457716.73542   10.948     2457716.71058   10.821
 2457716.73776   10.911     2457716.71291   10.810
 2457716.73952   10.896     2457716.71816   10.836
 2457716.74126   10.905     2457716.71991   10.812
 2457716.74419   10.936     2457716.72168   10.805
 2457716.74594   10.905     2457716.72343   10.816
 2457716.75295   10.918     2457716.72692   10.835
 2457716.75470   10.920     2457716.72868   10.826
 2457716.75706   10.929     2457716.73044   10.803
 2457716.75881   10.922     2457716.73338   10.813
 2457716.76114   10.925     2457716.73513   10.792
 2457716.76409   10.939     2457716.73746   10.815
 2457716.76585   10.887     2457716.73981   10.789
 2457716.76760   10.894     2457716.74155   10.834
 2457716.76938   10.912     2457716.74565   10.823
 2457716.77112   10.886     2457716.75208   10.817
 2457716.77287   10.877     2457716.75499   10.815
 2457716.77462   10.900     2457716.75851   10.847
 2457716.77987   10.924     2457716.76142   10.824
 2457716.78220   10.923     2457716.76495   10.788
 2457716.79388   10.872     2457716.76673   10.826
 2457716.79678   10.886     2457716.76850   10.809
 2457716.79914   10.883     2457716.77024   10.813
 2457716.80089   10.892     2457716.77199   10.822
 2457716.80441   10.920     2457716.77374   10.804
 2457716.80619   10.927     2457716.77550   10.822
 2457716.80794   10.903     2457716.78074   10.809
 2457716.80971   10.922     2457716.78250   10.813
 2457716.81146   10.916     2457716.79474   10.833
 2457716.83133   10.915     2457716.79708   10.819
 2457716.83484   10.913     2457716.79884   10.824
 2457716.83658   10.904     2457716.80059   10.826
 2457716.83834   10.887     2457716.80234   10.824
 2457716.84067   10.894     2457716.80531   10.827
 2457716.84242   10.903     2457716.80706   10.803
 2457716.84475   10.931     2457716.80883   10.829
 2457716.84767   10.902     2457716.81116   10.824
 2457716.85130   10.918     2457716.82928   10.815
 2457716.85305   10.881     2457716.83104   10.797
 2457716.85597   10.921     2457716.83455   10.862
 2457716.86007   10.948     2457716.83629   10.826
 2457716.86181   10.897     2457716.83863   10.820
 2457716.86533   10.899     2457716.84038   10.809
 2457716.86883   10.912     2457716.84213   10.811
 2457716.87060   10.882     2457716.84504   10.819
 2457716.87237   10.912     2457716.84971   10.827
 2457716.87528   10.910     2457716.85159   10.789
 2457716.87821   10.927     2457716.85392   10.798
 2457716.87996   10.952     2457716.85684   10.797
 2457717.55439   10.873     2457716.86093   10.818
 2457717.55614   10.915     2457716.86268   10.847
 2457717.55848   10.918     2457716.86620   10.839
 2457717.56024   10.917     2457716.86912   10.867
 2457717.56199   10.916     2457716.87089   10.836
 2457717.56373   10.912     2457716.87383   10.863
 2457717.57134   10.913     2457716.87557   10.832
 2457717.57310   10.895     2457716.87792   10.861
 2457717.57603   10.936     2457716.88142   10.814
 2457717.57777   10.904     2457717.55351   10.823
 2457717.57952   10.906     2457717.55526   10.850
 2457717.58128   10.902     2457717.55760   10.804
 2457717.58362   10.955     2457717.55937   10.788
 2457717.58536   10.915     2457717.56112   10.835
 2457717.58711   10.917     2457717.56287   10.800
 2457717.58888   10.893     2457717.57045   10.793
 2457717.59063   10.903     2457717.57222   10.805
 2457717.59238   10.909     2457717.57396   10.815
 2457717.59414   10.918     2457717.57574   10.842
 2457717.59648   10.902     2457717.57748   10.832
 2457717.59822   10.921     2457717.57923   10.848
 2457717.60290   10.916     2457717.58099   10.838
 2457717.60465   10.923     2457717.58274   10.826
 2457717.60641   10.890     2457717.58449   10.827
 2457717.60816   10.953     2457717.58623   10.827
 2457717.60991   10.899     2457717.58800   10.803
 2457717.61168   10.918     2457717.58975   10.836
 2457717.61343   10.901     2457717.59150   10.790
 2457717.61518   10.914     2457717.59325   10.844
 2457717.61984   10.895     2457717.59501   10.845
 2457717.62159   10.903     2457717.59676   10.836
 2457717.62394   10.910     2457717.59851   10.811
 2457717.62569   10.916     2457717.60260   10.834
 2457717.62743   10.914     2457717.60435   10.827
 2457717.63095   10.892     2457717.60609   10.823
 2457717.63328   10.903     2457717.60786   10.838
 2457717.63503   10.905     2457717.60961   10.854
 2457717.63680   10.913     2457717.61138   10.812
 2457717.63854   10.914     2457717.61313   10.843
 2457717.64029   10.910     2457717.61488   10.807
 2457717.64205   10.917     2457717.61955   10.809
 2457717.64454   10.877     2457717.62130   10.826
 2457717.64688   10.875     2457717.62364   10.838
 2457717.64863   10.885     2457717.62539   10.788
 2457717.65038   10.888     2457717.62772   10.806
 2457717.65271   10.891     2457717.63124   10.827
 2457717.65446   10.905     2457717.63474   10.812
 2457717.65622   10.882     2457717.63651   10.819
 2457717.65857   10.947     2457717.63826   10.829
 2457717.66090   10.910     2457717.64000   10.830
 2457717.66266   10.899     2457717.64176   10.856
 2457717.66499   10.918     2457717.64351   10.850
 2457717.66675   10.901     2457717.64541   10.850
 2457717.66851   10.916     2457717.64717   10.809
 2457717.67026   10.903     2457717.64891   10.811
 2457717.67202   10.913     2457717.65067   10.792
 2457717.67377   10.895     2457717.65300   10.805
 2457717.67673   10.905     2457717.65475   10.809
 2457717.67847   10.923     2457717.65652   10.813
 2457717.68080   10.937     2457717.65886   10.799
 2457717.68257   10.909     2457717.66119   10.808
 2457717.68432   10.886     2457717.66295   10.826
 2457717.68667   10.912     2457717.66470   10.792
 2457717.69132   10.884     2457717.66646   10.823
 2457717.69543   10.901     2457717.66822   10.815
 2457717.70069   10.895     2457717.66997   10.834
 2457717.70302   10.928     2457717.67171   10.836
 2457717.70595   10.893     2457717.67349   10.821
 2457717.70944   10.874     2457717.67644   10.852
 2457717.71471   10.891     2457717.67818   10.811
 2457717.71764   10.932     2457717.68051   10.835
 2457717.71939   10.926     2457717.68228   10.812
 2457717.72174   10.922     2457717.68403   10.807
 2457717.72348   10.914     2457717.68637   10.798
 2457717.72581   10.888     2457717.69103   10.812
 2457717.72757   10.886     2457717.69513   10.808
 2457717.72933   10.898     2457717.70039   10.802
 2457717.73107   10.871     2457717.70214   10.813
 2457717.73282   10.893     2457717.70507   10.811
 2457717.73812   10.892     2457717.70740   10.791
 2457717.73987   10.910     2457717.71090   10.828
 2457717.74220   10.904     2457717.71500   10.818
 2457717.74688   10.945     2457717.71793   10.827
 2457717.74864   10.928     2457717.72086   10.837
 2457717.75039   10.925     2457717.72260   10.838
 2457717.75216   10.916     2457717.72435   10.836
 2457717.75449   10.904     2457717.72668   10.815
 2457717.75624   10.931     2457717.72845   10.805
 2457717.75798   10.922     2457717.73020   10.813
 2457717.75980   10.913     2457717.73194   10.831
 2457717.76156   10.890     2457717.73489   10.794
 2457717.76333   10.885     2457717.73783   10.828
 2457717.76509   10.892     2457717.73958   10.806
 2457717.76684   10.908     2457717.74191   10.838
 2457717.76858   10.921     2457717.74485   10.795
 2457717.77036   10.888     2457717.74717   10.817
 2457717.77210   10.882     2457717.74951   10.839
 2457717.77385   10.899     2457717.75127   10.818
 2457717.77562   10.896     2457717.75362   10.831
 2457717.77738   10.889     2457717.75537   10.830
 2457717.77973   10.886     2457717.75712   10.852
 2457717.78148   10.913     2457717.75951   10.835
 2457717.78323   10.880     2457717.76127   10.822
 2457717.78500   10.888     2457717.76303   10.820
 2457717.78674   10.917     2457717.76480   10.839
 2457717.78909   10.899     2457717.76655   10.805
 2457717.79084   10.876     2457717.76830   10.816
 2457717.79259   10.901     2457717.77007   10.822
 2457717.79434   10.890     2457717.77181   10.796
 2457717.79609   10.900     2457717.77356   10.816
 2457717.79784   10.924     2457717.77533   10.815
 2457717.80017   10.885     2457717.77767   10.803
 2457717.80192   10.902     2457717.77944   10.818
 2457717.80370   10.936     2457717.78119   10.819
 2457717.80545   10.928     2457717.78351   10.817
 2457717.80722   10.918     2457717.78529   10.797
 2457717.80896   10.890     2457717.78703   10.813
 2457717.81071   10.899     2457717.78879   10.807
 2457717.81247   10.932     2457717.79054   10.815
 2457717.81422   10.893     2457717.79229   10.812
 2457717.81597   10.916     2457717.79403   10.814
 2457717.81771   10.914     2457717.79579   10.829
 2457717.81947   10.909     2457717.79754   10.827
 2457717.82123   10.888     2457717.79929   10.832
 2457717.82299   10.880     2457717.80104   10.826
 2457717.82475   10.904     2457717.80280   10.824
 2457717.82650   10.905     2457717.80457   10.829
 2457717.82826   10.895     2457717.80692   10.808
 2457717.83002   10.890     2457717.80868   10.821
 2457717.83238   10.922     2457717.81042   10.818
 2457717.83472   10.906     2457717.81218   10.794
 2457717.83646   10.889     2457717.81393   10.844
 2457717.83822   10.883     2457717.81568   10.827
 2457717.84055   10.910     2457717.81800   10.827
 2457717.84230   10.904     2457717.82035   10.817
 2457717.84522   10.910     2457717.82210   10.812
 2457717.84697   10.897     2457717.82387   10.827
 2457717.84872   10.899     2457717.82621   10.808
 2457717.85047   10.934     2457717.82796   10.826
 2457717.85340   10.901     2457717.82973   10.832
 2457717.85517   10.895     2457717.83149   10.817
 2457717.85693   10.930     2457717.83326   10.854
 2457717.85867   10.917     2457717.83500   10.820
 2457717.86103   10.922     2457717.83675   10.801
 2457717.86278   10.925     2457717.83909   10.791
 2457717.86453   10.947     2457717.84084   10.808
 2457717.86688   10.895     2457717.84259   10.780
 2457717.86923   10.901     2457717.84492   10.806
 2457717.87099   10.896     2457717.84667   10.827
 2457717.87273   10.927     2457717.84842   10.853
 2457717.87448   10.896     2457717.85017   10.826
 2457717.87625   10.907     2457717.85191   10.812
 2457717.87800   10.935     2457717.85370   10.803
 2457717.87975   10.904     2457717.85547   10.804
 2457718.55594   10.912     2457717.85780   10.818
 2457718.55827   10.900     2457717.85955   10.803
 2457718.56001   10.915     2457717.86190   10.818
 2457718.56178   10.910     2457717.86365   10.823
 2457718.56411   10.904     2457717.86599   10.830
 2457718.56822   10.906     2457717.86775   10.807
 2457718.57056   10.924     2457717.86952   10.826
 2457718.57230   10.901     2457717.87128   10.834
 2457718.57405   10.923     2457717.87302   10.802
 2457718.57580   10.910     2457717.87538   10.798
 2457718.57814   10.891     2457717.87713   10.832
 2457718.57989   10.938     2457717.87888   10.815
 2457718.58163   10.947     2457718.55448   10.863
 2457718.58338   10.906     2457718.55623   10.825
 2457718.58514   10.907     2457718.55856   10.837
 2457718.58689   10.919     2457718.56030   10.821
 2457718.58863   10.904     2457718.56207   10.821
 2457718.59097   10.913     2457718.56617   10.794
 2457718.59390   10.906     2457718.56851   10.839
 2457718.59565   10.881     2457718.57026   10.826
 2457718.59740   10.884     2457718.57202   10.803
 2457718.59917   10.877     2457718.57376   10.828
 2457718.60150   10.886     2457718.57551   10.810
 2457718.60326   10.883     2457718.57726   10.806
 2457718.60501   10.882     2457718.57902   10.824
 2457718.60676   10.898     2457718.58076   10.816
 2457718.60910   10.871     2457718.58251   10.852
 2457718.61084   10.894     2457718.58426   10.783
 2457718.61259   10.886     2457718.58602   10.814
 2457718.61492   10.892     2457718.58777   10.828
 2457718.61669   10.899     2457718.58951   10.820
 2457718.61844   10.888     2457718.59126   10.809
 2457718.62018   10.893     2457718.59302   10.829
 2457718.62312   10.889     2457718.59536   10.805
 2457718.62491   10.901     2457718.59711   10.809
 2457718.62665   10.921     2457718.59888   10.810
 2457718.62840   10.933     2457718.60120   10.806
 2457718.63016   10.892     2457718.60296   10.821
 2457718.63251   10.900     2457718.60471   10.838
 2457718.63426   10.888     2457718.60646   10.815
 2457718.63717   10.903     2457718.60880   10.815
 2457718.63951   10.914     2457718.61056   10.811
 2457718.64478   10.947     2457718.61230   10.802
 2457718.64653   10.897     2457718.61463   10.808
 2457718.64828   10.910     2457718.61639   10.822
 2457718.65004   10.895     2457718.61815   10.837
 2457718.65179   10.895     2457718.61989   10.819
 2457718.65355   10.907     2457718.62164   10.786
 2457718.65532   10.909     2457718.62341   10.815
 2457718.65709   10.882     2457718.62520   10.845
 2457718.65884   10.930     2457718.62694   10.806
 2457718.66059   10.928     2457718.62869   10.840
 2457718.66235   10.911     2457718.63045   10.797
 2457718.66409   10.911     2457718.63221   10.813
 2457718.66584   10.912     2457718.63396   10.814
 2457718.66759   10.913     2457718.63572   10.835
 2457718.66936   10.934     2457718.63746   10.795
 2457718.67111   10.916     2457718.63921   10.792
 2457718.67286   10.888     2457718.64622   10.826
 2457718.67463   10.916     2457718.64798   10.806
 2457718.67637   10.908     2457718.64974   10.832
 2457718.67812   10.910     2457718.65149   10.831
 2457718.68046   10.944     2457718.65324   10.820
 2457718.68221   10.914     2457718.65502   10.845
 2457718.68395   10.906     2457718.65679   10.847
 2457718.68688   10.904     2457718.65854   10.823
 2457718.68863   10.945     2457718.66088   10.824
 2457718.69038   10.883     2457718.66264   10.817
 2457718.69272   10.899     2457718.66438   10.830
 2457718.69563   10.876     2457718.66613   10.826
 2457718.69796   10.888     2457718.66788   10.841
 2457718.70263   10.923     2457718.66965   10.799
 2457718.70438   10.956     2457718.67140   10.839
 2457718.70730   10.898     2457718.67372   10.800
 2457718.71023   10.909     2457718.67549   10.845
 2457718.71374   10.933     2457718.67724   10.819
 2457718.71607   10.878     2457718.67899   10.834
 2457718.72134   10.908     2457718.68075   10.843
 2457718.72663   10.904     2457718.68250   10.850
 2457718.73016   10.911     2457718.68424   10.812
 2457718.73250   10.894     2457718.68599   10.804
 2457718.73542   10.910     2457718.68950   10.835
 2457718.73835   10.878     2457718.69125   10.808
 2457718.74128   10.887     2457718.69358   10.798
 2457718.74304   10.878     2457718.69650   10.821
 2457718.74654   10.911     2457718.70292   10.823
 2457718.74829   10.918     2457718.70877   10.834
 2457718.75004   10.892     2457718.71052   10.823
 2457718.75179   10.881     2457718.71578   10.792
 2457718.75530   10.930     2457718.71812   10.790
 2457718.75998   10.930     2457718.72105   10.836
 2457718.76173   10.888     2457718.72279   10.809
 2457718.76349   10.917     2457718.73105   10.846
 2457718.76587   10.891     2457718.73513   10.839
 2457718.76820   10.905     2457718.73922   10.793
 2457718.77054   10.883     2457718.74274   10.788
 2457718.77523   10.907     2457718.74565   10.863
 2457718.77698   10.927     2457718.74799   10.797
 2457718.77873   10.909     2457718.74974   10.811
 2457718.78048   10.906     2457718.75149   10.856
 2457718.78224   10.936     2457718.75675   10.805
 2457718.78400   10.914     2457718.75911   10.792
 2457718.78574   10.901     2457718.76086   10.791
 2457718.78810   10.907     2457718.76320   10.802
 2457718.79162   10.883     2457718.76558   10.816
 2457718.79456   10.906     2457718.76733   10.786
 2457718.79632   10.928     2457718.76908   10.808
 2457718.79807   10.911     2457718.77082   10.841
 2457718.79984   10.925     2457718.77611   10.799
 2457718.80161   10.929     2457718.77786   10.811
 2457718.80336   10.908     2457718.77961   10.833
 2457718.80512   10.884     2457718.78136   10.815
 2457718.80689   10.905     2457718.78313   10.838
 2457718.80866   10.886     2457718.78487   10.838
 2457718.81042   10.933     2457718.78721   10.797
 2457718.81278   10.904     2457718.78897   10.801
 2457718.81455   10.882     2457718.79250   10.838
 2457718.81630   10.894     2457718.79485   10.828
 2457718.82045   10.898     2457718.79661   10.825
 2457718.82339   10.896     2457718.79836   10.815
 2457718.82689   10.935     2457718.80013   10.809
 2457718.82863   10.897     2457718.80190   10.819
 2457718.83156   10.952     2457718.80365   10.808
 2457718.85088   10.935     2457718.80541   10.827
 2457718.85557   10.891     2457718.80778   10.815
 2457718.85906   10.920     2457718.80955   10.837
 2457718.86141   10.930     2457718.81131   10.796
 2457718.87250   10.943     2457718.81425   10.801
 2457723.58472   10.878     2457718.81718   10.822
 2457723.58648   10.893     2457718.82074   10.804
 2457723.58940   10.885     2457718.82659   10.781
 2457723.59115   10.881     2457718.82833   10.785
 2457723.59347   10.908     2457718.86754   10.819
 2457723.59583   10.907     2457723.58435   10.803
 2457723.59758   10.906     2457723.58618   10.789
 2457723.59934   10.882     2457723.58911   10.815
 2457723.60110   10.900     2457723.59086   10.795
 2457723.60344   10.875     2457723.59260   10.809
 2457723.60518   10.873     2457723.59436   10.822
 2457723.60693   10.918     2457723.59670   10.817
 2457723.60928   10.880     2457723.59845   10.803
 2457723.61103   10.902     2457723.60022   10.820
 2457723.61278   10.913     2457723.60197   10.794
 2457723.61455   10.910     2457723.60430   10.798
 2457723.61629   10.898     2457723.60605   10.807
 2457723.61805   10.900     2457723.60840   10.852
 2457723.61981   10.931     2457723.61132   10.802
 2457723.62333   10.870     2457723.61307   10.818
 2457723.62511   10.877     2457723.61484   10.835
 2457723.62686   10.905     2457723.61658   10.814
 2457723.62862   10.913     2457723.61834   10.830
 2457723.63038   10.900     2457723.62069   10.804
 2457723.63214   10.925     2457723.62303   10.812
 2457723.63563   10.880     2457723.62480   10.807
 2457723.63740   10.923     2457723.62657   10.837
 2457723.63915   10.925     2457723.62833   10.817
 2457723.64090   10.886     2457723.63008   10.816
 2457723.64267   10.926     2457723.63185   10.815
 2457723.64442   10.895     2457723.63360   10.810
 2457723.64736   10.907     2457723.63654   10.825
 2457723.64913   10.907     2457723.63828   10.803
 2457723.65206   10.902     2457723.64003   10.794
 2457723.65380   10.888     2457723.64180   10.799
 2457723.65557   10.872     2457723.64413   10.828
 2457723.65907   10.907     2457723.64589   10.791
 2457723.66083   10.894     2457723.64765   10.808
 2457723.66259   10.900     2457723.64942   10.837
 2457723.66436   10.895     2457723.65235   10.810
 2457723.66848   10.936     2457723.65409   10.809
 2457723.67023   10.916     2457723.65936   10.817
 2457723.67199   10.910     2457723.66113   10.800
 2457723.67378   10.879     2457723.66289   10.793
 2457723.67671   10.889     2457723.66465   10.823
 2457723.67846   10.923     2457723.66877   10.816
 2457723.68024   10.930     2457723.67052   10.817
 2457723.68201   10.911     2457723.67229   10.811
 2457723.68435   10.906     2457723.67407   10.822
 2457723.68667   10.887     2457723.67700   10.807
 2457723.68844   10.889     2457723.67874   10.826
 2457723.69078   10.901     2457723.68054   10.791
 2457723.69312   10.881     2457723.68231   10.823
 2457723.69546   10.895     2457723.68406   10.827
 2457723.69723   10.939     2457723.68638   10.816
 2457723.69899   10.894     2457723.68815   10.817
 2457723.70136   10.915     2457723.69165   10.806
 2457723.70311   10.901     2457723.69400   10.824
 2457723.70488   10.904     2457723.69575   10.815
 2457723.70662   10.914     2457723.69752   10.811
 2457723.70895   10.914     2457723.70046   10.834
 2457723.71072   10.880     2457723.70223   10.817
 2457723.71480   10.915     2457723.70399   10.792
 2457723.71772   10.892     2457723.70575   10.818
 2457723.72067   10.925     2457723.70749   10.838
 2457723.72302   10.933     2457723.70924   10.830
 2457723.72536   10.900     2457723.71218   10.782
 2457723.72773   10.922     2457723.71393   10.801
 2457723.72949   10.916     2457723.71684   10.831
 2457723.73126   10.943     2457723.71980   10.819
 2457723.73301   10.955     2457723.72213   10.838
 2457723.73478   10.888     2457723.72507   10.832
 2457723.74063   10.950     2457723.72743   10.822
 2457723.74413   10.988     2457723.72919   10.837
 2457723.74589   10.947     2457723.73155   10.811
 2457723.74764   10.973     2457723.73331   10.812
 2457723.75239   10.964     2457723.73740   10.857
 2457723.75990   10.989     2457723.74034   10.863
 2457723.76225   10.961     2457723.74209   10.880
 2457723.76401   10.967     2457723.74500   10.867
 2457723.76576   11.013     2457723.74676   10.897
 2457723.77108   10.988     2457723.74851   10.884
 2457723.77461   11.009     2457723.75903   10.933
 2457723.77635   11.038     2457723.76137   10.867
 2457723.77814   11.019     2457723.76370   10.884
 2457723.77990   10.996     2457723.76546   10.909
 2457723.78166   11.031     2457723.77137   10.904
 2457723.78340   11.041     2457723.77605   10.904
 2457723.78515   11.002     2457723.77782   10.900
 2457723.78690   10.992     2457723.77960   10.912
 2457723.78866   10.955     2457723.78135   10.928
 2457723.79040   11.012     2457723.78310   10.911
 2457723.79215   11.002     2457723.78544   10.893
 2457723.79390   10.989     2457723.78719   10.915
 2457723.79566   11.012     2457723.78895   10.885
 2457723.79742   11.007     2457723.79069   10.891
 2457723.79920   10.964     2457723.79244   10.905
 2457723.80211   10.983     2457723.79419   10.896
 2457723.80386   11.004     2457723.79595   10.917
 2457723.80621   10.983     2457723.79773   10.932
 2457723.80854   10.961     2457723.80124   10.940
 2457723.81207   10.996     2457723.80358   10.888
 2457723.81384   11.028     2457723.80533   10.901
 2457723.81559   11.022     2457723.80766   10.902
 2457723.81791   11.007     2457723.80943   10.903
 2457723.82029   10.996     2457723.81295   10.929
 2457723.82205   10.999     2457723.81471   10.911
 2457723.82500   10.994     2457723.81763   10.867
 2457723.82675   10.977     2457723.81940   10.934
 2457723.83029   11.009     2457723.82116   10.911
 2457723.83265   10.965     2457723.82293   10.938
 2457723.83440   10.988     2457723.82529   10.904
 2457723.83676   10.962     2457723.82703   10.893
 2457723.83850   10.985     2457723.83000   10.883
 2457723.84083   10.964     2457723.83176   10.887
 2457723.84319   11.010     2457723.83409   10.889
 2457723.84494   10.982     2457723.83588   10.919
 2457723.84728   10.977     2457723.83762   10.915
 2457723.84960   10.938     2457723.83937   10.896
 2457723.85138   10.955     2457723.84113   10.886
 2457723.85314   10.972     2457723.84348   10.865
 2457723.85490   10.967     2457723.84523   10.911
 2457723.85667   10.963     2457723.84699   10.874
 2457723.85843   10.926     2457723.84873   10.881
 2457723.86019   10.922     2457723.85051   10.871
 2457723.86194   10.898     2457723.85228   10.888
 2457723.86370   10.893     2457723.85461   10.852
 2457723.86605   10.927     2457723.85638   10.836
 2457723.86780   10.923     2457723.85814   10.882
 2457723.86957   10.879     2457723.85990   10.865
 2457723.87133   10.887     2457723.86165   10.843
 2457723.87308   10.884     2457723.86340   10.855
 2457723.87542   10.875     2457723.86517   10.828
 2457723.87719   10.919     2457723.86692   10.822
 2458038.80647   10.904     2457723.86866   10.871
 2458038.80839   10.895     2457723.87043   10.830
 2458038.81035   10.899     2457723.87219   10.806
 2458038.81232   10.890     2457723.87396   10.826
 2458038.81432   10.897     2457723.87571   10.825
 2458038.81630   10.904     2457723.87748   10.791
 2458038.81828   10.903     2457723.87981   10.793
 2458038.82029   10.910     2458038.80806   10.828
 2458038.82228   10.901     2458038.81000   10.823
 2458038.82427   10.894     2458038.81198   10.818
 2458038.82625   10.885     2458038.81396   10.809
 2458038.82828   10.896     2458038.81595   10.830
 2458038.83026   10.876     2458038.81793   10.823
 2458038.83224   10.892     2458038.81993   10.796
 2458038.83424   10.884     2458038.82195   10.821
 2458038.83622   10.886     2458038.82393   10.799
 2458038.83886   10.879     2458038.82591   10.804
 2458038.84085   10.902     2458038.82793   10.802
 2458038.84283   10.881     2458038.82991   10.809
 2458038.84481   10.895     2458038.83189   10.822
 2458038.84682   10.881     2458038.83389   10.808
 2458038.84880   10.889     2458038.83587   10.802
 2458038.85078   10.892     2458038.83785   10.816
 2458038.85282   10.904     2458038.83984   10.803
 2458038.85480   10.894     2458038.84182   10.804
 2458038.85678   10.897     2458038.84380   10.804
 2458038.85878   10.894     2458038.84580   10.798
 2458038.86076   10.889     2458038.84779   10.804
 2458038.86274   10.904     2458038.84977   10.811
 2458038.86473   10.894     2458038.85176   10.809
 2458038.86672   10.893     2458038.85379   10.815
 2458038.86870   10.889     2458038.85577   10.822
 2458038.87068   10.900     2458038.85775   10.813
 2458038.87277   10.902     2458038.85975   10.809
 2458038.87476   10.897     2458038.86173   10.811
 2458038.87674   10.882     2458038.86371   10.814
 2458038.87873   10.890     2458038.86571   10.810
 2458038.88071   10.903     2458038.86769   10.817
 2458038.88269   10.892     2458038.86967   10.800
 2458038.88468   10.873     2458038.87169   10.818
 2458038.88666   10.872     2458038.87376   10.810
 2458038.88865   10.877     2458038.87573   10.821
 2458038.89063   10.883     2458038.87771   10.826
 2458038.89327   10.885     2458038.87970   10.821
 2458038.89594   10.876     2458038.88168   10.802
 2458038.89859   10.872     2458038.88366   10.815
 2458038.90123   10.892     2458038.88565   10.800
 2458038.90389   10.892     2458038.88764   10.798
 2458038.90653   10.892     2458038.88962   10.804
 2458038.90850   10.901     2458038.89160   10.806
 2458038.91052   10.892     2458038.89358   10.806
 2458038.91249   10.873     2458038.89560   10.788
 2458038.91447   10.909     2458038.89759   10.786
 2458038.91646   10.924     2458038.89957   10.808
 2458038.91845   10.916     2458038.90154   10.800
 2458038.92043   10.905     2458038.90354   10.800
 2458038.92244   10.896     2458038.90553   10.802
 2458038.92442   10.914     2458038.90751   10.809
 2458038.92639   10.920     2458038.90950   10.832
 2458038.92839   10.903     2458038.91149   10.832
 2458038.93036   10.904     2458038.91347   10.819
 2458038.93234   10.909     2458038.91546   10.826
 2458038.93432   10.901     2458038.91745   10.818
 2458038.93630   10.898     2458038.91943   10.824
 2458038.93828   10.896     2458038.92141   10.795
 2458038.94159   10.884     2458038.92341   10.822
 2458038.94358   10.897     2458038.92539   10.815
 2458038.94770   10.905     2458038.92737   10.829
 2458038.95023   10.884     2458038.92936   10.817
 2458038.95304   10.894     2458038.93134   10.807
 2458038.95664   10.890     2458038.93332   10.822
 2458038.95952   10.887     2458038.93530   10.803
 2458038.96194   10.884     2458038.93727   10.807
 2458038.96515   10.893     2458038.94059   10.818
 2458038.96870   10.881     2458038.94256   10.792
 2458038.97237   10.905     2458038.94549   10.812
 2458038.97605   10.908     2458038.94892   10.812
 2458038.97925   10.923     2458038.95167   10.799
 2458038.98222   10.907     2458038.95521   10.806
 2458038.98468   10.886     2458038.95793   10.802
 2458038.98755   10.903     2458038.96068   10.804
 2458038.99001   10.903     2458038.96356   10.820
 2458038.99267   10.901     2458038.96684   10.806
 2458038.99527   10.907     2458038.97022   10.830
 2458038.99763   10.899     2458038.97397   10.818
 2458039.00049   10.897     2458038.97760   10.835
 2458039.00360   10.881     2458038.98068   10.815
 2458039.00571   10.878     2458038.98333   10.822
 2458039.00769   10.910     2458038.98711   10.817
 2458039.00970   10.881     2458038.98950   10.805
 2458039.01167   10.885     2458038.99228   10.829
 2458039.01431   10.874     2458038.99490   10.806
 2458039.85171   10.907     2458038.99726   10.812
 2458039.85356   10.906     2458038.99994   10.820
 2458039.85541   10.899     2458039.00303   10.818
 2458039.85727   10.906     2458039.00537   10.817
 2458039.85912   10.904     2458039.00735   10.810
 2458039.86097   10.911     2458039.00934   10.829
 2458039.86280   10.902     2458039.01133   10.813
 2458039.86463   10.888     2458039.01331   10.820
 2458039.86648   10.885     2458039.01595   10.815
 2458039.92558   10.906     2458039.85324   10.818
 2458039.92742   10.893     2458039.85508   10.828
 2458039.92931   10.897     2458039.85694   10.821
 2458039.93116   10.898     2458039.85880   10.811
 2458039.93300   10.892     2458039.86065   10.830
 2458039.93483   10.893     2458039.86249   10.825
 2458039.93667   10.874     2458039.86431   10.804
 2458039.93852   10.905     2458039.86616   10.805
 2458039.94035   10.889     2458039.92587   10.805
 2458039.94219   10.883     2458039.92772   10.814
 2458039.94404   10.899     2458039.92960   10.800
 2458039.94589   10.914     2458039.93145   10.809
 2458039.94774   10.909     2458039.93329   10.799
 2458039.94961   10.890     2458039.93512   10.806
 2458039.95145   10.899     2458039.93696   10.789
 2458039.95329   10.880     2458039.93881   10.794
 2458039.95513   10.890     2458039.94065   10.823
 2458039.95695   10.904     2458039.94249   10.803
 2458039.95879   10.907     2458039.94433   10.797
 2458039.96063   10.891     2458039.94619   10.814
 2458039.96685   10.917     2458039.94803   10.804
 2458039.96869   10.925     2458039.94990   10.816
 2458039.97115   10.893     2458039.95174   10.831
 2458039.97299   10.917     2458039.95358   10.814
 2458039.97484   10.894     2458039.95542   10.828
 2458039.97670   10.905     2458039.95725   10.817
 2458039.97856   10.905     2458039.95908   10.803
 2458039.98040   10.909     2458039.96092   10.821
 2458039.98224   10.895     2458039.96653   10.834
 2458039.98409   10.909     2458039.96837   10.816
 2458039.98593   10.899     2458039.97021   10.820
 2458039.98777   10.908     2458039.97206   10.826
 2458039.99021   10.910     2458039.97390   10.818
 2458039.99270   10.895     2458039.97574   10.807
 2458039.99454   10.901     2458039.97761   10.821
 2458039.99637   10.919     2458039.97946   10.832
 2458039.99823   10.884     2458039.98130   10.812
 2458040.00008   10.877     2458039.98315   10.811
 2458040.00192   10.890     2458039.98499   10.814
 2458040.00439   10.896     2458039.98683   10.796
 2458040.00623   10.891     2458039.98928   10.826
 2458040.00806   10.908     2458039.99113   10.807
 2458040.01482   10.870     2458039.99299   10.819
 2458040.01668   10.871     2458039.99483   10.811
 2458040.01852   10.889     2458039.99667   10.806
 2458040.02038   10.915     2458039.99853   10.802
 2458040.02285   10.902     2458040.00037   10.807
 2458040.02470   10.900     2458040.00222   10.824
 2458040.02655   10.908     2458040.00407   10.800
 2458040.02841   10.945     2458040.00591   10.802
 2458040.80492   10.907     2458040.00775   10.799
 2458040.80793   10.899     2458040.01449   10.818
 2458040.81039   10.886     2458040.01697   10.836
 2458040.81223   10.898     2458040.01882   10.809
 2458040.81409   10.892     2458040.02067   10.827
 2458040.81593   10.886     2458040.02253   10.839
 2458040.81777   10.895     2458040.02438   10.824
 2458040.81961   10.902     2458040.02622   10.839
 2458040.82205   10.891     2458040.02808   10.844
 2458040.82391   10.905     2458040.80638   10.803
 2458040.82582   10.906     2458040.80885   10.820
 2458040.82764   10.904     2458040.81069   10.807
 2458040.82950   10.916     2458040.81253   10.810
 2458040.83134   10.917     2458040.81438   10.810
 2458040.83379   10.885     2458040.81622   10.807
 2458040.83830   10.915     2458040.81806   10.816
 2458040.84028   10.915     2458040.81990   10.818
 2458040.84212   10.932     2458040.82235   10.805
 2458040.84461   10.901     2458040.82419   10.820
 2458040.84783   10.901     2458040.82610   10.824
 2458040.84967   10.946     2458040.82794   10.818
 2458040.85151   10.908     2458040.82979   10.825
 2458040.85336   10.906     2458040.83163   10.808
 2458040.85584   10.906     2458040.83347   10.817
 2458040.85938   10.903     2458040.83531   10.820
 2458040.86121   10.911     2458040.83996   10.821
 2458040.86305   10.917     2458040.84180   10.818
 2458040.86551   10.895     2458040.84429   10.826
 2458040.86738   10.904     2458040.84749   10.844
 2458040.86922   10.899     2458040.84935   10.823
 2458040.87107   10.898     2458040.85119   10.835
 2458040.87292   10.910     2458040.85304   10.811
 2458040.87475   10.916     2458040.85551   10.821
 2458040.87848   10.900     2458040.85736   10.827
 2458040.88035   10.886     2458040.86150   10.838
 2458040.88219   10.900     2458040.86396   10.826
 2458040.88403   10.896     2458040.86580   10.801
 2458040.88586   10.911     2458040.86767   10.817
 2458040.88770   10.909     2458040.86952   10.824
 2458040.88957   10.911     2458040.87136   10.820
 2458040.89141   10.912     2458040.87321   10.826
 2458040.89326   10.903     2458040.87815   10.814
 2458040.89513   10.911     2458040.88002   10.794
 2458040.89697   10.911     2458040.88186   10.818
 2458040.89885   10.899     2458040.88371   10.830
 2458040.90070   10.894     2458040.88555   10.816
 2458040.90255   10.929     2458040.88739   10.831
 2458040.90442   10.929     2458040.88924   10.819
 2458040.90626   10.928     2458040.89109   10.835
 2458040.90810   10.935     2458040.89295   10.825
 2458040.90995   10.901     2458040.89480   10.831
 2458040.91366   10.878     2458040.89665   10.820
 2458040.92479   10.927     2458040.89850   10.825
 2458040.92665   10.895     2458040.90038   10.835
 2458040.93231   10.904     2458040.90285   10.838
 2458040.93416   10.878     2458040.90471   10.812
 2458040.93662   10.898     2458040.90777   10.813
 2458040.93848   10.895     2458040.90962   10.828
 2458040.94035   10.890     2458040.91210   10.842
 2458040.94219   10.901     2458040.92447   10.810
 2458040.94522   10.912     2458040.92694   10.811
 2458040.94707   10.899     2458040.93321   10.811
 2458040.94952   10.901     2458040.93506   10.813
 2458040.95138   10.883     2458040.93693   10.820
 2458040.95385   10.905     2458040.93877   10.818
 2458040.95570   10.900     2458040.94064   10.801
 2458040.95819   10.911     2458040.94248   10.818
 2458040.96005   10.919     2458040.94550   10.839
 2458040.96312   10.893     2458040.94736   10.836
 2458040.96497   10.898     2458040.94921   10.825
 2458040.96681   10.920     2458040.95106   10.800
 2458040.96868   10.902     2458040.95291   10.820
 2458040.97053   10.900     2458040.95476   10.820
 2458040.97299   10.942     2458040.95662   10.835
 2458040.97482   10.917     2458040.95848   10.824
 2458040.97669   10.916     2458040.96034   10.820
 2458040.97856   10.950     2458040.96341   10.828
 2458040.98041   10.954     2458040.96526   10.825
 2458040.98226   10.938     2458040.96711   10.816
 2458040.98472   10.961     2458040.96897   10.812
 2458040.98656   10.966     2458040.97082   10.823
 2458040.98840   10.962     2458040.97267   10.830
 2458040.99149   10.994     2458040.97451   10.850
 2458040.99333   10.970     2458040.97698   10.831
 2458040.99517   11.009     2458040.97885   10.838
 2458040.99701   10.999     2458040.98070   10.863
 2458040.99887   11.020     2458040.98255   10.856
 2458041.00133   11.014     2458040.98501   10.874
 2458041.00318   11.010     2458040.98685   10.881
 2458041.00502   11.033     2458040.99117   10.928
 2458041.00760   10.982     2458040.99301   10.893
 2458041.00944   11.030     2458040.99485   10.903
 2458041.01129   11.029     2458040.99730   10.935
 2458041.01316   10.995     2458040.99978   10.889
 2458041.01500   11.024     2458041.00162   10.940
 2458041.01685   11.023     2458041.00347   10.915
 2458041.01869   11.028     2458041.00531   10.939
 2458041.02055   10.977     2458041.00850   10.949
 2458041.02363   11.005     2458041.01097   10.922
 2458041.02549   10.991     2458041.01345   10.910
 2458043.61720   10.902     2458041.01530   10.933
 2458043.62029   10.895     2458041.01714   10.945
 2458043.62279   10.889     2458041.01898   10.940
 2458043.62465   10.894     2458041.02085   10.923
 2458043.62654   10.884     2458041.02331   10.946
 2458043.62839   10.883     2458041.02517   10.931
 2458043.63089   10.917     2458041.02702   10.923
 2458043.63273   10.897     2458043.62058   10.834
 2458043.63457   10.884     2458043.62245   10.804
 2458043.63701   10.882     2458043.62433   10.820
 2458043.63884   10.878     2458043.62620   10.812
 2458043.64066   10.878     2458043.62806   10.802
 2458043.64247   10.890     2458043.62995   10.838
 2458043.64494   10.895     2458043.63180   10.835
 2458043.64680   10.913     2458043.63362   10.827
 2458043.64929   10.880     2458043.63547   10.807
 2458043.65113   10.879     2458043.63730   10.814
 2458043.65298   10.895     2458043.63913   10.803
 2458043.65484   10.908     2458043.64094   10.816
 2458043.65668   10.899     2458043.64278   10.798
 2458043.65852   10.895     2458043.64463   10.800
 2458043.67205   10.886     2458043.64649   10.827
 2458043.67389   10.906     2458043.64896   10.834
 2458043.67636   10.889     2458043.65081   10.819
 2458043.68479   10.895     2458043.65266   10.819
 2458043.68665   10.902     2458043.65451   10.811
 2458043.68852   10.895     2458043.65635   10.805
 2458043.69037   10.912     2458043.65819   10.803
 2458043.69222   10.908     2458043.66003   10.813
 2458043.69411   10.912     2458043.67419   10.794
 2458043.69598   10.919     2458043.67605   10.821
 2458043.69785   10.913     2458043.68386   10.824
 2458043.69972   10.910     2458043.68572   10.825
 2458043.70157   10.895     2458043.68757   10.816
 2458043.70344   10.910     2458043.68942   10.828
 2458043.70529   10.903     2458043.69127   10.824
 2458043.70715   10.905     2458043.69316   10.841
 2458043.70900   10.919     2458043.69502   10.842
 2458043.71089   10.911     2458043.69691   10.815
 2458043.71275   10.908     2458043.69877   10.835
 2458043.71461   10.912     2458043.70125   10.827
 2458043.71645   10.920     2458043.70311   10.842
 2458043.71836   10.908     2458043.70496   10.823
 2458043.72021   10.926     2458043.70682   10.820
 2458043.72206   10.920     2458043.70868   10.834
 2458043.72393   10.893     2458043.71054   10.814
 2458043.72576   10.913     2458043.71242   10.833
 2458043.72758   10.909     2458043.71428   10.826
 2458043.72941   10.898     2458043.71613   10.834
 2458043.73123   10.902     2458043.71802   10.838
 2458043.73305   10.915     2458043.71988   10.830
 2458043.73488   10.922     2458043.72235   10.831
 2458043.73672   10.906     2458043.72421   10.827
 2458043.73859   10.902     2458043.72605   10.829
 2458043.74044   10.890     2458043.72787   10.825
 2458043.74846   10.901     2458043.72970   10.811
 2458043.75030   10.899     2458043.73152   10.817
 2458043.75214   10.911     2458043.73334   10.828
 2458043.75400   10.925     2458043.73518   10.829
 2458043.75587   10.917     2458043.73701   10.825
 2458043.75771   10.914     2458043.73888   10.827
 2458043.75956   10.896     2458043.74073   10.809
 2458043.76140   10.901     2458043.74441   10.816
 2458043.76327   10.911     2458043.74999   10.832
 2458043.76512   10.898     2458043.75183   10.821
 2458043.76698   10.904     2458043.75368   10.835
 2458043.76882   10.923     2458043.75554   10.827
 2458043.77190   10.891     2458043.75738   10.820
 2458043.77374   10.915     2458043.75924   10.810
 2458043.77679   10.912     2458043.76109   10.823
 2458043.77863   10.905     2458043.76295   10.831
 2458043.78049   10.897     2458043.76479   10.819
 2458043.78233   10.881     2458043.76665   10.841
 2458043.78479   10.896     2458043.76849   10.816
 2458043.78667   10.897     2458043.77096   10.809
 2458043.79036   10.910     2458043.77280   10.824
 2458043.79286   10.898     2458043.77525   10.828
 2458043.79475   10.897     2458043.77709   10.816
 2458043.79662   10.909     2458043.77893   10.808
 2458043.79971   10.906     2458043.78078   10.825
 2458043.80155   10.910     2458043.78263   10.813
 2458043.80339   10.903     2458043.78572   10.802
 2458043.80525   10.913     2458043.78757   10.828
 2458043.80709   10.905     2458043.79066   10.814
 2458043.80896   10.932     2458043.79316   10.835
 2458043.81093   10.926     2458043.79503   10.821
 2458043.81277   10.960     2458043.79691   10.831
 2458043.81458   10.958     2458043.80000   10.833
 2458043.81641   10.965     2458043.80184   10.811
 2458043.81822   10.958     2458043.80368   10.828
 2458043.82006   10.986     2458043.80554   10.827
 2458043.82188   10.985     2458043.80738   10.834
 2458043.82370   10.970     2458043.80925   10.855
 2458043.82554   10.970     2458043.81123   10.826
 2458043.82738   10.992     2458043.81304   10.858
 2458043.82920   10.966     2458043.81487   10.862
 2458043.83103   10.983     2458043.81669   10.868
 2458043.83287   10.978     2458043.81852   10.900
 2458043.83471   10.985     2458043.82034   10.870
 2458043.83657   10.992     2458043.82215   10.894
 2458043.83843   10.979     2458043.82399   10.885
 2458043.84027   10.992     2458043.82583   10.887
 2458043.84211   10.974     2458043.82767   10.893
 2458043.84395   10.994     2458043.82949   10.890
 2458043.84579   11.002     2458043.83132   10.894
 2458043.84765   10.982     2458043.83316   10.894
 2458043.85142   11.004     2458043.83501   10.887
 2458043.85326   10.976     2458043.83686   10.916
 2458043.85512   10.989     2458043.83872   10.890
 2458043.85700   10.987     2458043.84117   10.906
 2458043.85887   10.992     2458043.84301   10.896
 2458043.86072   10.997     2458043.84484   10.919
 2458043.86750   10.982     2458043.84669   10.922
 2458043.86934   10.979     2458043.84855   10.908
 2458043.87116   10.983     2458043.85233   10.903
 2458043.87299   10.986     2458043.85418   10.922
 2458043.87480   10.981     2458043.85604   10.926
 2458043.87666   10.991     2458043.85791   10.903
 2458043.87853   11.002     2458043.85978   10.918
 2458043.88038   10.971     2458043.86163   10.907
 2458043.88226   10.994     2458043.86840   10.915
 2458043.88410   10.984     2458043.87023   10.896
 2458043.88593   11.006     2458043.87205   10.908
 2458043.88778   10.990     2458043.87388   10.925
 2458043.89211   10.983     2458043.87634   10.871
 2458043.89396   10.991     2458043.87821   10.909
 2458043.89579   10.982     2458043.88007   10.920
 2458043.89764   10.985     2458043.88193   10.905
 2458043.90353   10.994     2458043.88377   10.911
 2458043.90539   10.978     2458043.88561   10.923
 2458043.91281   10.968     2458043.88745   10.919
 2458043.91527   10.970     2458043.89241   10.915
 2458043.91891   10.963     2458043.89425   10.903
 2458043.92137   10.935     2458043.89608   10.907
 2458043.92320   10.969     2458043.89793   10.912
 2458043.92508   10.955     2458043.90383   10.908
 2458043.92695   10.954     2458043.90568   10.896
 2458043.92882   10.964     2458043.91433   10.880
 2458043.93070   10.929     2458043.91739   10.876
 2458043.93257   10.938     2458043.91920   10.869
 2458043.93442   10.938     2458043.92166   10.876
 2458043.93629   10.918     2458043.92411   10.868
 2458043.93876   10.925     2458043.92661   10.864
 2458043.94061   10.922     2458043.92850   10.879
 2458043.94247   10.911     2458043.93037   10.856
 2458043.94617   10.911     2458043.93225   10.843
 2458043.94803   10.885     2458043.93410   10.870
 2458043.95421   10.934     2458043.93596   10.850
 2458043.97090   10.900     2458043.93780   10.841
 2458043.97336   10.894     2458043.93968   10.829
 2458043.97521   10.888     2458043.94153   10.809
 2458043.97706   10.893     2458043.94523   10.802
 2458043.97949   10.889     2458043.94710   10.813
 2458043.98254   10.903     2458043.95204   10.784
 2458043.98435   10.887     2458043.96871   10.818
 2458043.98862   10.908     2458043.97181   10.849
 2458043.99170   10.874     2458043.97365   10.820
 2458043.99603   10.883     2458043.97552   10.800
 2458043.99851   10.914     2458043.97734   10.789
 2458044.00217   10.900     2458043.98040   10.812
 2458044.00525   10.908     2458043.98404   10.786
 2458044.00770   10.902     2458043.98770   10.820
 2458044.01134   10.927     2458043.99446   10.812
 2458063.61346   11.032     2458043.99632   10.811
 2458063.61525   11.036     2458043.99880   10.814
 2458063.61700   11.024     2458044.00124   10.782
 2458063.61875   11.015     2458044.00307   10.819
 2458063.62049   11.011     2458044.00492   10.828
 2458063.62224   11.029     2458044.00675   10.799
 2458063.62401   11.042     2458044.00981   10.796
 2458063.62576   11.006     2458063.61317   10.948
 2458063.62753   11.052     2458063.61496   10.930
 2458063.62929   11.001     2458063.61671   10.934
 2458063.63162   11.023     2458063.61846   10.922
 2458063.63338   11.026     2458063.62020   10.940
 2458063.63513   10.986     2458063.62195   10.919
 2458063.63689   11.004     2458063.62372   10.916
 2458063.63864   11.029     2458063.62547   10.954
 2458063.64039   11.002     2458063.62724   10.930
 2458063.64214   11.055     2458063.62900   10.932
 2458063.64390   11.009     2458063.63075   10.925
 2458063.64566   11.038     2458063.63251   10.919
 2458063.64740   11.015     2458063.63427   10.922
 2458063.64916   10.990     2458063.63603   10.922
 2458063.65092   11.003     2458063.63777   10.911
 2458063.65269   11.040     2458063.63952   10.934
 2458063.65444   11.040     2458063.64127   10.936
 2458063.65619   11.042     2458063.64302   10.910
 2458063.65853   11.029     2458063.64479   10.928
 2458063.66028   11.001     2458063.64653   10.944
 2458063.66203   11.012     2458063.64828   10.915
 2458063.66378   11.046     2458063.65005   10.926
 2458063.66553   11.035     2458063.65181   10.940
 2458063.66729   11.026     2458063.65357   10.937
 2458063.66903   11.040     2458063.65532   10.924
 2458063.67079   11.013     2458063.65707   10.953
 2458063.67255   11.039     2458063.65881   10.916
 2458063.67430   11.018     2458063.66057   10.959
 2458063.67605   11.017     2458063.66232   10.924
 2458063.67781   11.021     2458063.66407   10.954
 2458063.67957   11.008     2458063.66582   10.927
 2458063.68131   11.020     2458063.66758   10.927
 2458063.68306   11.003     2458063.66934   10.941
 2458063.68482   11.012     2458063.67109   10.917
 2458063.68658   11.020     2458063.67284   10.902
 2458063.68833   10.973     2458063.67459   10.937
 2458063.69009   10.974     2458063.67634   10.892
 2458063.69185   10.977     2458063.67811   10.919
 2458063.69359   10.975     2458063.67986   10.895
 2458063.69535   10.983     2458063.68160   10.909
 2458063.69710   10.975     2458063.68335   10.923
 2458063.69885   10.946     2458063.68512   10.932
 2458063.70060   10.949     2458063.68687   10.923
 2458063.70236   10.960     2458063.68862   10.899
 2458063.70411   10.928     2458063.69039   10.902
 2458063.70586   10.941     2458063.69214   10.903
 2458063.70763   10.918     2458063.69388   10.889
 2458063.70938   10.905     2458063.69564   10.873
 2458063.71113   10.925     2458063.69739   10.881
 2458063.71289   10.922     2458063.69914   10.891
 2458063.71464   10.922     2458063.70089   10.837
 2458063.71638   10.914     2458063.70264   10.869
 2458063.71813   10.916     2458063.70440   10.845
 2458063.71989   10.922     2458063.70616   10.844
 2458063.72166   10.921     2458063.70792   10.831
 2458063.72342   10.917     2458063.70967   10.844
 2458063.72518   10.886     2458063.71142   10.831
 2458063.72693   10.935     2458063.71318   10.816
 2458063.72869   10.907     2458063.71492   10.817
 2458063.73043   10.910     2458063.71667   10.809
 2458063.73218   10.888     2458063.71842   10.789
 2458063.73393   10.905     2458063.72019   10.827
 2458063.73569   10.903     2458063.72195   10.797
 2458063.73745   10.908     2458063.72371   10.818
 2458063.73919   10.894     2458063.72547   10.813
 2458063.74097   10.908     2458063.72722   10.831
 2458063.74271   10.894     2458063.72898   10.826
 2458063.74446   10.922     2458063.73072   10.798
 2458063.74680   10.899     2458063.73247   10.827
 2458063.74887   10.897     2458063.73422   10.819
 2458063.75063   10.907     2458063.73598   10.805
 2458063.75296   10.881     2458063.73774   10.787
 2458063.75473   10.884     2458063.73950   10.814
 2458063.75649   10.909     2458063.74125   10.827
 2458063.75825   10.879     2458063.74300   10.815
 2458063.76000   10.889     2458063.74475   10.803
 2458063.76175   10.900     2458063.74651   10.823
 2458063.76350   10.898     2458063.74858   10.793
 2458063.76527   10.910     2458063.75034   10.813
 2458063.76702   10.904     2458063.75209   10.804
 2458063.76877   10.916     2458063.75386   10.821
 2458063.77054   10.899     2458063.75562   10.799
 2458063.77231   10.897     2458063.75737   10.808
 2458063.77406   10.895     2458063.75914   10.812
 2458063.77581   10.908     2458063.76088   10.810
 2458063.77757   10.908     2458063.76263   10.808
 2458063.77932   10.921     2458063.76440   10.829
 2458063.78108   10.932     2458063.76615   10.820
 2458063.78284   10.900     2458063.76790   10.797
 2458063.78459   10.913     2458063.76967   10.808
 2458063.78633   10.904     2458063.77144   10.789
 2458063.78808   10.909     2458063.77319   10.823
 2458063.78984   10.892     2458063.77495   10.824
 2458063.79160   10.909     2458063.77671   10.810
 2458063.79337   10.897     2458063.77845   10.803
 2458063.79512   10.908     2458063.78021   10.824
 2458063.79687   10.916     2458063.78197   10.818
 2458063.79863   10.902     2458063.78372   10.815
 2458063.80040   10.903     2458063.78547   10.831
 2458063.80214   10.910     2458063.78721   10.824
 2458063.80392   10.914     2458063.78896   10.817
 2458063.80566   10.915     2458063.79072   10.808
 2458063.80741   10.887     2458063.79250   10.806
 2458063.80917   10.881     2458063.79425   10.820
 2458063.81092   10.912     2458063.79600   10.828
 2458063.81267   10.909     2458063.79776   10.802
 2458063.81441   10.913     2458063.79952   10.832
 2458063.81618   10.900     2458063.80128   10.809
 2458063.81793   10.907     2458063.80304   10.823
 2458063.81968   10.894     2458063.80480   10.814
 2458063.82144   10.880     2458063.80654   10.807
 2458063.82320   10.901     2458063.80829   10.818
 2458063.82495   10.885     2458063.81005   10.807
 2458063.82669   10.899     2458063.81180   10.822
 2458063.82845   10.916     2458063.81354   10.834
 2458063.83020   10.899     2458063.81529   10.806
 2458063.83195   10.887     2458063.81706   10.820
 2458063.83369   10.914     2458063.81881   10.799
 2458063.83545   10.905     2458063.82056   10.818
 2458063.83779   10.897     2458063.82232   10.809
 2458063.83954   10.921     2458063.82408   10.796
 2458063.84131   10.886     2458063.82582   10.828
 2458063.84306   10.905     2458063.82758   10.810
 2458063.84481   10.907     2458063.82933   10.819
 2458063.84658   10.905     2458063.83108   10.806
 2458063.84832   10.915     2458063.83283   10.807
 2458063.85007   10.888     2458063.83459   10.819
 2458063.85183   10.908     2458063.83633   10.815
 2458063.85999   10.886     2458063.83808   10.826
 2458063.86174   10.910     2458063.83984   10.825
 2458063.86350   10.920     2458063.84160   10.815
 2458063.86526   10.927     2458063.84335   10.811
 2458063.86700   10.916     2458063.84510   10.804
 2458063.86876   10.886     2458063.84687   10.819
 2458063.87052   10.935     2458063.84861   10.831
 2458063.87227   10.923     2458063.85036   10.805
 2458063.87410   10.920     2458063.85212   10.818
 2458063.87585   10.912     2458063.85970   10.822
 2458063.87759   10.942     2458063.86145   10.815
 2458063.87934   10.901     2458063.86321   10.837
 2458063.88110   10.913     2458063.86497   10.855
 2458063.88286   10.925     2458063.86672   10.841
 2458063.88461   10.917     2458063.86847   10.811
 2458063.88637   10.908     2458063.87023   10.803
 2458063.88813   10.931     2458063.87198   10.834
 2458063.88989   10.935     2458063.87381   10.827
 2458063.89165   10.885     2458063.87556   10.838
 2458063.89340   10.902     2458063.87731   10.818
 2458063.89515   10.902     2458063.87963   10.835
 2458063.89691   10.913     2458063.88139   10.814
 2458063.89867   10.924     2458063.88315   10.815
 2458063.90102   10.926     2458063.88490   10.796
 2458063.90277   10.889     2458063.88666   10.815
 2458063.90509   10.901     2458063.88842   10.811
 2458063.90684   10.943     2458063.89019   10.802
 2458063.91502   10.879     2458063.89193   10.819
 2458063.91677   10.904     2458063.89369   10.834
 2458063.91852   10.902     2458063.89544   10.810
 2458063.92028   10.876     2458063.89720   10.812
 2458063.92204   10.910     2458063.89896   10.834
 2458063.92379   10.908     2458063.90072   10.819
 2458063.92554   10.909     2458063.90247   10.827
 2458067.58087   10.908     2458063.90479   10.788
 2458067.58284   10.895     2458063.90654   10.805
 2458067.58485   10.927     2458063.91531   10.813
 2458067.58683   10.891     2458063.91706   10.831
 2458067.58877   10.896     2458063.91881   10.819
 2458067.59062   10.880     2458063.92058   10.824
 2458067.59249   10.903     2458063.92292   10.819
 2458067.59452   10.892     2458063.92467   10.834
 2458067.59646   10.907     2458063.92701   10.805
 2458067.59835   10.887     2458067.58251   10.822
 2458067.60030   10.906     2458067.58450   10.825
 2458067.60221   10.891     2458067.58648   10.813
 2458067.60414   10.904     2458067.58846   10.816
 2458067.60604   10.885     2458067.59030   10.802
 2458067.60798   10.888     2458067.59217   10.818
 2458067.60988   10.886     2458067.59421   10.807
 2458067.61184   10.902     2458067.59612   10.810
 2458067.61374   10.916     2458067.59804   10.798
 2458067.61567   10.914     2458067.59996   10.808
 2458067.61757   10.888     2458067.60188   10.816
 2458067.61952   10.908     2458067.60381   10.813
 2458067.62142   10.917     2458067.60573   10.814
 2458067.62336   10.914     2458067.60765   10.819
 2458067.62526   10.904     2458067.60957   10.829
 2458067.62720   10.908     2458067.61150   10.821
 2458067.62909   10.916     2458067.61342   10.819
 2458067.63105   10.919     2458067.61533   10.832
 2458067.63295   10.905     2458067.61725   10.809
 2458067.63488   10.911     2458067.61919   10.820
 2458067.63678   10.916     2458067.62111   10.816
 2458067.63872   10.912     2458067.62303   10.816
 2458067.64063   10.903     2458067.62495   10.820
 2458067.64257   10.904     2458067.62686   10.833
 2458067.64448   10.897     2458067.62878   10.816
 2458067.64641   10.891     2458067.63070   10.804
 2458067.64831   10.892     2458067.63264   10.819
 2458067.65025   10.900     2458067.63454   10.820
 2458067.65216   10.890     2458067.63647   10.802
 2458067.65409   10.882     2458067.63839   10.820
 2458067.65599   10.900     2458067.64032   10.817
 2458067.65794   10.892     2458067.64223   10.812
 2458067.65985   10.902     2458067.64416   10.807
 2458067.66179   10.893     2458067.64607   10.812
 2458067.66371   10.897     2458067.64799   10.822
 2458067.66562   10.899     2458067.64991   10.806
 2458067.66754   10.900     2458067.65185   10.802
 2458067.66947   10.900     2458067.65376   10.809
 2458067.67140   10.904     2458067.65568   10.814
 2458067.67331   10.900     2458067.65760   10.806
 2458067.67523   10.901     2458067.65952   10.814
 2458067.67716   10.899     2458067.66148   10.812
 2458067.67908   10.919     2458067.66338   10.815
 2458067.68099   10.903     2458067.66531   10.810
 2458067.68291   10.914     2458067.66721   10.810
 2458067.68484   10.888     2458067.66916   10.814
 2458067.68677   10.912     2458067.67106   10.806
 2458067.68868   10.901     2458067.67299   10.809
 2458067.69061   10.908     2458067.67489   10.798
 2458067.69252   10.906     2458067.67685   10.807
 2458067.69444   10.906     2458067.67875   10.817
 2458067.69636   10.895     2458067.68068   10.812
 2458067.69829   10.892     2458067.68258   10.815
 2458067.70020   10.894     2458067.68452   10.824
 2458067.70212   10.904     2458067.68643   10.809
 2458067.70405   10.889     2458067.68836   10.819
 2458067.70598   10.891     2458067.69027   10.819
 2458067.70789   10.898     2458067.69221   10.819
 2458067.70982   10.881     2458067.69410   10.817
 2458067.71173   10.900     2458067.69605   10.812
 2458067.71365   10.885     2458067.69796   10.810
 2458067.71557   10.895     2458067.69989   10.807
 2458108.57046   10.911     2458067.70179   10.817
 2458108.57253   10.925     2458067.70373   10.804
 2458108.57456   10.922     2458067.70564   10.805
 2458108.57657   10.919     2458067.70758   10.803
 2458108.57860   10.912     2458067.70948   10.807
 2458108.58060   10.911     2458067.71142   10.808
 2458108.58263   10.904     2458067.71332   10.824
 2458108.58464   10.892     2458067.71526   10.825
 2458108.58666   10.914     2458108.57010   10.822
 2458108.58867   10.936     2458108.57220   10.839
 2458108.59069   10.896     2458108.57421   10.830
 2458108.59339   10.922     2458108.57624   10.830
 2458108.59539   10.904     2458108.57824   10.836
 2458108.59742   10.921     2458108.58027   10.830
 2458108.59942   10.902     2458108.58227   10.836
 2458108.60144   10.900     2458108.58430   10.813
 2458108.60347   10.903     2458108.58631   10.829
 2458108.60549   10.885     2458108.58834   10.831
 2458108.60750   10.916     2458108.59034   10.835
 2458108.60956   10.889     2458108.59236   10.824
 2458108.61156   10.900     2458108.59438   10.822
 2458108.61363   10.909     2458108.59640   10.807
 2458108.61563   10.904     2458108.59841   10.830
 2458108.61769   10.903     2458108.60043   10.812
 2458108.61969   10.888     2458108.60244   10.804
 2458108.62173   10.901     2458108.60448   10.816
 2458108.62374   10.912     2458108.60648   10.829
 2458108.62577   10.914     2458108.60852   10.818
 2458108.62777   10.921     2458108.61055   10.825
 2458108.62980   10.912     2458108.61261   10.814
 2458108.63181   10.899     2458108.61462   10.823
 2458108.63384   10.928     2458108.61668   10.813
 2458108.63584   10.919     2458108.61868   10.812
 2458108.63786   10.927     2458108.62071   10.825
 2458108.63987   10.919     2458108.62273   10.819
 2458108.64191   10.938     2458108.62476   10.821
 2458108.64392   10.913     2458108.62676   10.820
 2458108.64594   10.906     2458108.62878   10.828
 2458108.64794   10.908     2458108.63079   10.831
 2458108.64999   10.916     2458108.63282   10.831
 2458108.65199   10.890     2458108.63483   10.850
 2458108.65402   10.897     2458108.63685   10.839
 2458108.65602   10.913     2458108.63885   10.830
 2458108.65805   10.917     2458108.64090   10.809
 2458108.66007   10.923     2458108.64290   10.820
 2458108.66210   10.899     2458108.64493   10.830
 2458108.66410   10.891     2458108.64693   10.822
 2458108.66678   10.895     2458108.64896   10.818
 2458109.55661   10.923     2458108.65098   10.810
 2458109.55851   10.943     2458108.65301   10.807
 2458109.56047   10.936     2458108.65501   10.802
 2458109.56237   10.914     2458108.65703   10.813
 2458109.56430   10.929     2458108.65905   10.833
 2458109.56686   10.919     2458108.66109   10.801
 2458109.56877   10.940     2458108.66309   10.810
 2458109.57069   10.922     2458108.66577   10.835
 2458109.57261   10.923     2458109.55693   10.844
 2458109.57453   10.919     2458109.55882   10.846
 2458109.57643   10.918     2458109.56078   10.824
 2458109.57837   10.883     2458109.56268   10.845
 2458109.58027   10.915     2458109.56461   10.824
 2458109.58221   10.916     2458109.56651   10.849
 2458109.58477   10.901     2458109.56845   10.822
 2458109.58669   10.913     2458109.57035   10.853
 2458109.58861   10.885     2458109.57230   10.821
 2458109.59053   10.913     2458109.57419   10.841
 2458109.59247   10.888     2458109.57611   10.834
 2458109.59439   10.883     2458109.57802   10.818
 2458109.59631   10.914     2458109.57996   10.818
 2458109.59823   10.904     2458109.58187   10.840
 2458109.60016   10.890     2458109.58380   10.829
 2458109.60207   10.906     2458109.58571   10.806
 2458109.60399   10.925     2458109.58765   10.836
 2458109.60592   10.891     2458109.58956   10.819
 2458109.60786   10.896     2458109.59151   10.828
 2458109.60978   10.874     2458109.59340   10.798
 2458109.61171   10.898     2458109.59535   10.809
 2458109.61362   10.907     2458109.59726   10.815
 2458109.61558   10.929     2458109.59920   10.800
 2458109.61751   10.910     2458109.60110   10.827
 2458109.61949   10.925     2458109.60303   10.815
 2458109.62142   10.915     2458109.60494   10.827
 2458109.62339   10.920     2458109.60689   10.795
 2458109.62533   10.939     2458109.60881   10.817
 2458109.62730   10.945     2458109.61074   10.824
 2458109.63046   10.915     2458109.61265   10.810
 2458109.63309   10.920     2458109.61459   10.833
 2458109.63577   10.908     2458109.61653   10.820
 2458109.63817   10.906     2458109.61850   10.825
 2458109.64038   10.926     2458109.62044   10.821
 2458109.64348   10.903     2458109.62241   10.830
 2458109.64668   10.890     2458109.62435   10.822
 2458109.64897   10.907     2458109.62632   10.830
 2458109.65119   10.926     2458109.62871   10.823
 2458109.65386   10.890     2458109.63205   10.824
 2458109.65618   10.912     2458109.63436   10.824
 2458109.65838   10.910     2458109.63712   10.814
 2458109.66061   10.897     2458109.63934   10.812
 2458109.66292   10.904     2458109.64246   10.821
 2458109.66597   10.911     2458109.64489   10.814
 2458109.66806   10.910     2458109.64790   10.816
 2458109.67034   10.922     2458109.65014   10.807
 2458109.67246   10.900     2458109.65273   10.825
 2458109.67584   10.922     2458109.65512   10.817
 2458109.67844   10.914     2458109.65733   10.838
 2458109.68065   10.927     2458109.65954   10.809
 2458109.68277   10.916     2458109.66192   10.843
 2458109.68503   10.927     2458109.66496   10.808
 2458109.68781   10.925     2458109.66704   10.817
 2458109.69055   10.910     2458109.66932   10.825
 2458109.69717   10.907     2458109.67143   10.832
 2458110.56166   10.928     2458109.67357   10.830
 2458110.56359   10.927     2458109.67697   10.824
 2458110.56549   10.924     2458109.67964   10.830
 2458110.56743   10.940     2458109.68171   10.829
 2458110.56933   10.920     2458109.68400   10.831
 2458110.57127   10.909     2458109.68673   10.833
 2458110.57317   10.903     2458109.68950   10.811
 2458110.57509   10.929     2458109.69564   10.809
 2458110.57699   10.915     2458109.69891   10.841
 2458110.57891   10.921     2458110.56263   10.845
 2458110.58082   10.926     2458110.56453   10.830
 2458110.58274   10.912     2458110.56647   10.844
 2458110.58467   10.904     2458110.56837   10.829
 2458110.58659   10.898     2458110.57031   10.822
 2458110.58851   10.921     2458110.57221   10.835
 2458110.59043   10.897     2458110.57413   10.828
 2458110.59235   10.912     2458110.57603   10.824
 2458110.59427   10.923     2458110.57795   10.816
 2458110.59619   10.918     2458110.57985   10.822
 2458110.59811   10.927     2458110.58178   10.829
 2458110.60003   10.924     2458110.58368   10.839
 2458110.60196   10.906     2458110.58563   10.813
 2458110.60385   10.922     2458110.58752   10.832
 2458110.60577   10.928     2458110.58947   10.822
 2458110.60770   10.931     2458110.59137   10.812
 2458110.60962   10.926     2458110.59331   10.823
 2458110.61151   10.912     2458110.59521   10.818
 2458110.61344   10.923     2458110.59715   10.838
 2458110.61562   10.916     2458110.59905   10.840
 2458110.61754   10.915     2458110.60099   10.836
 2458110.61945   10.923     2458110.60289   10.816
 2458110.62139   10.931     2458110.60481   10.832
 2458110.62330   10.920     2458110.60671   10.838
 2458110.62524   10.919     2458110.60866   10.830
 2458110.62715   10.905     2458110.61055   10.837
 2458110.62907   10.912     2458110.61248   10.835
 2458110.63097   10.914     2458110.61437   10.858
 2458110.63291   10.922     2458110.61658   10.837
 2458110.63481   10.923     2458110.61849   10.837
 2458110.63676   10.939     2458110.62041   10.824
 2458110.63865   10.929     2458110.62234   10.833
 2458110.64057   10.941     2458110.62426   10.826
 2458110.64247   10.943     2458110.62619   10.817
 2458110.64442   10.941     2458110.62811   10.826
 2458110.64632   10.956     2458110.63001   10.824
 2458110.64824   10.965     2458110.63193   10.813
 2458110.65013   10.960     2458110.63385   10.830
 2458110.65207   10.961     2458110.63577   10.856
 2458110.65396   10.979     2458110.63769   10.842
 2458110.65589   11.012     2458110.63961   10.850
 2458110.65778   11.023     2458110.64151   10.855
 2458110.65972   11.012     2458110.64343   10.858
 2458110.66161   10.992     2458110.64535   10.858
 2458110.66356   11.014     2458110.64728   10.883
 2458110.66546   11.024     2458110.64917   10.866
 2458110.66740   11.034     2458110.65109   10.887
 2458110.66930   11.021     2458110.65300   10.892
 2458110.67124   11.030     2458110.65493   10.892
 2458110.67314   11.028     2458110.65682   10.902
 2458110.67509   11.025     2458110.65874   10.925
 2458110.67698   11.013     2458110.66065   10.929
 2458110.67892   10.991     2458110.66258   10.919
 2458110.68080   11.036     2458110.66450   10.927
 2458110.68275   11.015     2458110.66643   10.935
 2458110.68465   11.019     2458110.66834   10.929
 2458110.68657   11.027     2458110.67027   10.924
 2458110.68846   11.032     2458110.67218   10.941
 2458110.69039   11.030     2458110.67475   10.951
 2458110.69228   11.023     2458110.67667   10.934
 2458110.69423   11.026     2458110.67859   10.943
 2458110.69613   11.028     2458110.68049   10.940
 2458110.69807   11.010     2458110.68241   10.936
 2458111.64429   10.966     2458110.68433   10.939
 2458111.64619   10.973     2458110.68623   10.952
 2458111.64813   10.988     2458110.68815   10.933
 2458111.65003   10.968     2458110.69005   10.926
 2458111.65197   11.008     2458110.69197   10.939
 2458111.65387   10.978     2458110.69389   10.941
 2458111.65581   10.972     2458110.69581   10.936
 2458111.65771   10.972     2458110.69773   10.919
 2458111.65966   10.970     2458111.64394   10.883
 2458111.66155   10.975     2458111.64650   10.893
 2458111.66350   10.967     2458111.64844   10.887
 2458111.66540   10.982     2458111.65291   10.889
 2458111.66734   10.966     2458111.65483   10.890
 2458111.66924   10.966     2458111.65675   10.890
 2458111.67118   10.984     2458111.65867   10.899
 2458111.67308   10.985     2458111.66059   10.918
 2458111.69263   10.971     2458111.66251   10.885
 2458111.69453   10.973     2458111.66444   10.898
 2458111.69647   10.969     2458111.66636   10.923
 2458111.69837   10.955     2458111.66828   10.896
 2458111.70031   10.918     2458111.67020   10.885
 2458111.70221   10.959     2458111.67212   10.902
 2458111.70413   10.932     2458111.67404   10.897
 2458111.70603   10.948     2458111.69612   10.874
 2458111.70797   10.928     2458111.69806   10.864
 2458111.70987   10.920     2458111.69997   10.880
 2458111.71242   10.915     2458111.70190   10.844
 2458111.71498   10.905     2458111.70378   10.826
 2458111.71690   10.914     2458111.70572   10.857
 2458111.71879   10.896     2458111.70763   10.817
 2458111.72072   10.907     2458111.70956   10.821
 2458111.72263   10.894     2458111.71273   10.853
 2458111.72517   10.913     2458111.72038   10.804
 2458111.72774   10.885     2458111.72421   10.826
 2458111.73096   10.890     2458111.72614   10.791
 2458111.73287   10.895     2458111.72805   10.798
 2458111.73488   10.875     2458111.72999   10.792
 2458111.73751   10.908     2458111.73320   10.796
 2458111.73948   10.886     2458111.73652   10.803
 2458111.74608   10.892     2458111.73849   10.789
 2458111.75138   10.871     2458111.75237   10.799
 2458111.75338   10.913     2458111.75435   10.795
 2458111.75734   10.873     2458111.76294   10.804
 2458111.75931   10.892     2458111.81443   10.806
 2458111.76527   10.906     2458112.56446   10.944
 2458111.78244   10.879     2458112.56640   10.931
 2458111.79762   10.880     2458112.56831   10.920
 2458111.80241   10.870     2458112.57023   10.941
 2458111.81410   10.892     2458112.57215   10.915
 2458112.56412   11.013     2458112.57408   10.937
 2458112.56607   10.998     2458112.57599   10.919
 2458112.56864   11.001     2458112.57792   10.914
 2458112.57056   10.995     2458112.57983   10.930
 2458112.57248   11.005     2458112.58177   10.924
 2458112.57441   11.029     2458112.58368   10.926
 2458112.57633   11.006     2458112.58561   10.946
 2458112.57825   10.994     2458112.58752   10.939
 2458112.58017   11.017     2458112.58944   10.918
 2458112.58209   11.002     2458112.59136   10.943
 2458112.58401   11.010     2458112.59329   10.946
 2458112.58593   11.036     2458112.59519   10.935
 2458112.58785   11.025     2458112.59713   10.950
 2458112.58977   11.042     2458112.59903   10.930
 2458112.59170   11.031     2458112.60098   10.930
 2458112.59360   11.011     2458112.60352   10.938
 2458112.59553   11.027     2458112.64186   10.917
 2458112.59745   11.037     2458112.64457   10.907
 2458112.59937   11.028     2458112.65990   10.845
 2458112.60129   11.024     2458112.66182   10.853
 2458112.60321   11.000     2458112.66374   10.839
 2458112.63871   11.021     2458112.66566   10.845
 2458112.64145   11.015     2458112.66885   10.833
 2458112.64352   10.998     2458112.67080   10.829
 2458112.64553   10.989     2458112.67270   10.838
 2458112.64810   10.998     2458112.67530   10.823
 2458112.65002   10.986     2458112.67722   10.823
 2458112.65194   10.982     2458112.67979   10.829
 2458112.65387   10.966     2458112.68169   10.814
 2458112.65576   10.985     2458112.68363   10.801
 2458112.66023   10.960     2458112.68554   10.805
 2458112.66213   10.948     2458112.68747   10.807
 2458112.66407   10.928     2458112.68938   10.815
 2458112.66597   10.931     2458112.69132   10.823
 2458112.66792   10.933     2458112.69323   10.822
 2458112.66981   10.916     2458112.69516   10.810
 2458112.67176   10.905     2458112.69706   10.826
 2458112.67366   10.895     2458112.69898   10.834
 2458112.67564   10.922     2458112.70089   10.811
 2458112.67753   10.889     2458112.70282   10.817
 2458112.67948   10.934     2458112.70472   10.798
 2458112.68138   10.903     2458112.70664   10.812
 2458112.68332   10.908     2458112.70855   10.809
 2458112.68523   10.897     2458112.71047   10.814
 2458112.68716   10.881     2458112.71237   10.813
 2458112.68906   10.882     2458112.71429   10.814
 2458112.69100   10.919     2458112.71620   10.805
 2458112.69290   10.911     2458112.71812   10.827
 2458112.69485   10.912     2458112.72004   10.828
 2458112.69674   10.910     2458112.72196   10.814
 2458112.69867   10.929     2458112.72392   10.802
 2458112.70056   10.917     2458112.72584   10.822
 2458112.70251   10.894     2458112.72776   10.799
 2458112.70441   10.916     2458112.72968   10.824
 2458112.70633   10.889     2458112.73158   10.815
 2458112.70824   10.915     2458112.73350   10.842
 2458112.71016   10.900     2458112.73542   10.810
 2458112.71206   10.909     2458112.73734   10.828
 2458112.71398   10.915     2458112.73926   10.838
 2458112.71589   10.891     2458112.74118   10.821
 2458112.71781   10.898     2458112.74308   10.825
 2458112.71973   10.894     2458112.74500   10.826
 2458112.72165   10.884     2458112.74691   10.823
 2458112.72361   10.898     2458112.74883   10.836
 2458112.72553   10.898     2458112.75076   10.824
 2458112.72745   10.904     2458112.75268   10.838
 2458112.72937   10.910     2458112.75460   10.834
 2458112.73127   10.923     2458112.75652   10.836
 2458112.73319   10.925     2458112.75842   10.809
 2458112.73511   10.918     2458112.76278   10.815
 2458112.73703   10.912     2458112.76468   10.830
 2458112.73895   10.902     2458112.76665   10.827
 2458112.74087   10.926     2458112.76854   10.808
 2458112.74277   10.923     2458112.77049   10.807
 2458112.74469   10.901     2458112.77239   10.797
 2458112.74660   10.883     2458112.77433   10.815
 2458112.74852   10.922     2458112.77623   10.830
 2458112.75044   10.911     2458112.77817   10.828
 2458112.75236   10.923     2458112.78007   10.811
 2458112.75429   10.923     2458112.78201   10.822
 2458112.75683   10.932     2458112.78391   10.828
 2458112.75875   10.888     2458112.78586   10.812
 2458112.76309   10.915     2458112.78776   10.836
 2458112.76566   10.913     2458112.78971   10.813
 2458112.76761   10.890     2458112.79161   10.836
 2458112.76950   10.924     2458112.79355   10.827
 2458112.77145   10.939     2458112.79545   10.812
 2458112.77335   10.910     2458112.79740   10.800
 2458112.77529   10.896     2458112.80057   10.867
 2458112.77719   10.909     2458112.80251   10.818
 2458112.77913   10.923     2458112.80442   10.815
 2458112.78103   10.904     2458112.80635   10.823
 2458112.78298   10.913     2458112.80825   10.832
 2458112.78487   10.891     2458112.81020   10.837
 2458112.78682   10.898     2458112.81209   10.827
 2458112.78872   10.902     2458112.81404   10.832
 2458112.79067   10.904     2458112.81594   10.837
 2458112.79257   10.918     2458112.81786   10.849
 2458112.79451   10.905     2458112.81977   10.833
 2458112.79641   10.914     2458112.82170   10.842
 2458112.79836   10.876     2458113.55887   10.898
 2458112.80090   10.922     2458113.56077   10.899
 2458112.80282   10.891     2458113.56271   10.905
 2458112.80476   10.906     2458113.56461   10.903
 2458112.80731   10.919     2458113.56655   10.921
 2458112.80923   10.895     2458113.56845   10.911
 2458112.81116   10.877     2458113.57040   10.910
 2458112.81308   10.933     2458113.57229   10.908
 2458112.81500   10.910     2458113.57422   10.903
 2458112.81690   10.890     2458113.57611   10.885
 2458112.81882   10.877     2458113.57803   10.913
 2458112.82074   10.911     2458113.57993   10.900
 2458112.82266   10.875     2458113.58194   10.895
 2458113.55983   10.964     2458113.58383   10.887
 2458113.56173   10.970     2458113.58575   10.888
 2458113.56367   11.009     2458113.58765   10.877
 2458113.56557   11.009     2458113.58960   10.866
 2458113.56751   10.968     2458113.59149   10.876
 2458113.57006   11.005     2458113.59344   10.846
 2458113.57198   10.988     2458113.59534   10.844
 2458113.57390   11.017     2458113.59728   10.855
 2458113.57580   11.008     2458113.59918   10.851
 2458113.57772   10.994     2458113.60112   10.835
 2458113.57962   10.997     2458113.60302   10.838
 2458113.58160   10.983     2458113.60497   10.804
 2458113.58417   10.980     2458113.60686   10.820
 2458113.58607   10.959     2458113.60881   10.828
 2458113.58799   10.950     2458113.61071   10.833
 2458113.58991   10.963     2458113.61265   10.821
 2458113.59183   10.954     2458113.61455   10.813
 2458113.59375   10.960     2458113.61649   10.818
 2458113.59567   10.939     2458113.61839   10.815
 2458113.59759   10.939     2458113.62033   10.811
 2458113.59951   10.925     2458113.62223   10.825
 2458113.60144   10.925     2458113.62418   10.818
 2458113.60336   10.919     2458113.62607   10.820
 2458113.60528   10.922     2458113.62802   10.830
 2458113.60720   10.896     2458113.62992   10.831
 2458113.60912   10.931     2458113.63186   10.838
 2458113.61104   10.918     2458113.63376   10.827
 2458113.61296   10.905     2458113.63570   10.839
 2458113.61488   10.915     2458113.63760   10.825
 2458113.61680   10.909     2458113.63955   10.821
 2458113.61873   10.894     2458113.64144   10.828
 2458113.62065   10.896     2458113.64339   10.835
 2458113.62257   10.904     2458113.64529   10.834
 2458113.62449   10.907     2458113.64723   10.812
 2458113.62641   10.906     2458113.64913   10.824
 2458113.62833   10.909     2458113.65107   10.844
 2458113.63025   10.920     2458113.65297   10.837
 2458113.63217   10.901     2458113.65489   10.838
 2458113.63409   10.919     2458113.65679   10.829
 2458113.63602   10.914     2458113.65871   10.833
 2458113.63794   10.916     2458113.66090   10.811
 2458113.63986   10.900     2458113.66283   10.823
 2458113.64178   10.909     2458113.66474   10.820
 2458113.64370   10.910     2458113.66667   10.813
 2458113.64562   10.900     2458113.66857   10.834
 2458113.64754   10.901     2458113.67052   10.842
 2458113.64946   10.918     2458113.67241   10.821
 2458113.65139   10.891     2458113.67433   10.826
 2458113.65331   10.920     2458113.67623   10.821
 2458113.65520   10.916     2458113.67815   10.826
 2458113.65713   10.919     2458113.68006   10.826
 2458113.65902   10.932     2458113.68198   10.803
 2458113.66125   10.894     2458113.68389   10.831
 2458113.66314   10.923     2458113.68581   10.830
 2458113.66509   10.913     2458113.68772   10.824
 2458113.66699   10.902     2458113.68965   10.826
 2458113.66893   10.898     2458113.69156   10.817
 2458113.67083   10.937     2458113.69348   10.811
 2458113.67275   10.908     2458113.69540   10.819
 2458113.67465   10.906     2458113.69734   10.822
 2458113.67657   10.904     2458113.69924   10.825
 2458113.67847   10.928     2458113.70116   10.824
 2458113.68040   10.935     2458113.70307   10.828
 2458113.68230   10.908     2458113.70499   10.818
 2458113.68423   10.914     2458113.70691   10.839
 2458113.68613   10.896     2458113.70883   10.842
 2458113.68806   10.915     2458113.71075   10.819
 2458113.68996   10.903     2458113.71336   10.828
 2458113.69189   10.901     2458113.71529   10.818
 2458113.69379   10.919     2458113.71719   10.824
 2458113.69573   10.907     2458113.71947   10.805
 2458113.69765   10.893     2458113.72137   10.820
 2458113.69958   10.894     2458113.72330   10.816
 2458113.70147   10.908     2458113.72520   10.825
 2458113.70341   10.919     2458113.72713   10.816
 2458113.70530   10.897     2458113.72903   10.816
 2458113.70725   10.926     2458113.73096   10.823
 2458113.70915   10.887     2458113.73286   10.816
 2458113.71109   10.904     2458113.73479   10.823
 2458113.71305   10.898     2458113.73670   10.818
 2458113.71498   10.887     2458113.73862   10.813
 2458113.71688   10.901     2458113.74052   10.838
 2458113.71916   10.888     2458113.74245   10.833
 2458113.72106   10.897     2458113.74435   10.818
 2458113.72299   10.886     2458113.74628   10.832
 2458113.72489   10.912     2458113.74818   10.835
 2458113.72682   10.920     2458113.75012   10.829
 2458113.72872   10.910     2458113.75201   10.839
 2458113.73065   10.897     2458113.75393   10.804
 2458113.73255   10.909     2458113.75649   10.837
 2458113.73448   10.894     2458113.75840   10.841
 2458113.73639   10.927     2458113.76033   10.830
 2458113.73831   10.910     2458113.76224   10.813
 2458113.74021   10.931     2458113.76418   10.798
 2458113.74214   10.908     2458113.76616   10.817
 2458113.74404   10.913     2458113.76808   10.820
 2458113.74597   10.934     2458113.76997   10.820
 2458113.74787   10.881     2458113.77190   10.819
 2458113.74980   10.918     2458113.77381   10.820
 2458113.75170   10.921     2458113.77573   10.818
 2458113.75362   10.933     2458113.77764   10.823
 2458113.75552   10.902     2458113.77956   10.810
 2458113.75746   10.903     2458113.78147   10.821
 2458113.75936   10.900     2458113.78339   10.820
 2458113.76131   10.884     2458113.78529   10.816
 2458113.76320   10.915     2458113.78722   10.812
 2458113.76522   10.890     2458113.78913   10.824
 2458113.76712   10.879     2458113.79170   10.827
 2458113.76966   10.884     2458113.79362   10.836
 2458113.77158   10.904     2458113.79619   10.860
 2458113.77414   10.885     2458113.79809   10.822
 2458113.77604   10.899     2458113.80003   10.835
 2458113.77797   10.903     2458113.80194   10.839
 2458113.77987   10.907     2458113.80387   10.816
 2458113.78180   10.921     2458113.80577   10.843
 2458113.78370   10.910     2458113.80770   10.831
 2458113.78562   10.910     2458113.80960   10.831
 2458113.78754   10.909     2458113.81154   10.841
 2458113.78946   10.924     2458113.81345   10.822
 2458113.79138   10.945     2458113.81541   10.818
 2458113.79331   10.923     2458113.81731   10.816
 2458113.79523   10.929     2458113.81926   10.798
 2458113.79715   10.933     2458113.82117   10.822
 2458113.79907   10.907     2458113.82311   10.815
 2458113.80099   10.917     2458113.82500   10.816
 2458113.80290   10.914     2457710.55866   10.861
 2458113.80483   10.913     2457710.56038   10.846
 2458113.80674   10.908     2457710.56210   10.854
 2458113.80866   10.930     2457710.56382   10.836
 2458113.81123   10.915     2457710.56553   10.886
 2458113.81314   10.910     2457710.56725   10.869
 2458113.81510   10.927     2457710.56897   10.836
 2458113.81700   10.902     2457710.57125   10.883
 2458113.81894   10.909     2457710.57412   10.863
 2458113.82086   10.906     2457710.58100   10.901
 2458113.82279   10.903     2457710.58616   10.889
 2458113.82469   10.920     2457710.58787   10.892
 2457710.55837   10.884     2457710.58958   10.899
 2457710.56010   10.938     2457710.59187   10.904
 2457710.56181   10.924     2457710.59360   10.936
 2457710.56353   10.907     2457710.59531   10.923
 2457710.56525   10.903     2457710.59703   10.930
 2457710.56696   10.938     2457710.59933   10.904
 2457710.56868   10.977     2457710.60104   10.918
 2457710.57097   10.928     2457710.60279   10.897
 2457710.57325   10.942     2457710.60454   10.913
 2457710.57497   10.977     2457710.60629   10.912
 2457710.58529   10.970     2457710.60804   10.909
 2457710.58700   10.998     2457710.60979   10.901
 2457710.58872   10.964     2457710.61154   10.930
 2457710.59044   10.975     2457710.61329   10.938
 2457710.59215   10.999     2457710.61505   10.935
 2457710.59388   10.975     2457710.61681   10.912
 2457710.59559   10.980     2457710.61855   10.918
 2457710.59732   10.994     2457710.62031   10.906
 2457710.59904   10.993     2457710.62207   10.890
 2457710.60075   11.039     2457710.62382   10.890
 2457710.60250   10.998     2457710.62674   10.874
 2457710.60425   11.005     2457710.63083   10.929
 2457710.60600   10.971     2457710.63317   10.901
 2457710.60776   10.976     2457710.64839   10.891
 2457710.60950   11.010     2457710.65014   10.902
 2457710.61125   10.998     2457710.65190   10.895
 2457710.61300   10.996     2457710.65366   10.919
 2457710.61535   11.017     2457710.65540   10.903
 2457710.61710   10.975     2457710.65716   10.889
 2457710.61884   10.941     2457710.65951   10.891
 2457710.62061   10.996     2457710.66126   10.914
 2457710.62236   10.972     2457710.66303   10.905
 2457710.62411   10.983     2457710.66478   10.893
 2457710.62645   10.985     2457710.66710   10.899
 2457710.63171   10.972     2457710.66888   10.898
 2457710.64694   10.982     2457710.67062   10.908
 2457710.64869   11.026     2457710.67296   10.884
 2457710.65044   11.009     2457710.67472   10.896
 2457710.65220   10.996     2457710.67647   10.865
 2457710.65396   11.014     2457710.67824   10.818
 2457710.65570   11.005     2457710.67999   10.859
 2457710.65746   11.034     2457710.68173   10.844
 2457710.65922   10.997     2457710.68467   10.825
 2457710.66097   11.027     2457710.68700   10.809
 2457710.66273   10.991     2457710.69168   10.815
 2457710.66449   10.975     2457710.70162   10.804
 2457710.66624   10.990     2457710.70453   10.793
 2457710.66800   10.969     2457710.70629   10.802
 2457710.66976   10.952     2457710.70804   10.803
 2457710.67150   10.974     2457710.70979   10.818
 2457710.67326   10.954     2457710.71154   10.802
 2457710.67502   10.920     2457710.71390   10.817
 2457710.67677   10.985     2457710.71740   10.813
 2457710.67854   10.922     2457710.71916   10.817
 2457710.68029   10.924     2457710.72150   10.847
 2457710.68203   10.916     2457710.72327   10.830
 2457710.68381   10.910     2457710.72619   10.826
 2457710.68555   10.901     2457710.72796   10.829
 2457710.68788   10.924     2457710.72971   10.802
 2457710.69196   10.886     2457710.73261   10.816
 2457710.70191   10.888     2457710.73437   10.807
 2457710.70367   10.898     2457710.73612   10.809
 2457710.70543   10.894     2457710.73787   10.801
 2457710.70717   10.914     2457710.73964   10.807
 2457710.70892   10.903     2457710.74138   10.791
 2457710.71067   10.885     2457710.74313   10.800
 2457710.71243   10.909     2457710.74549   10.814
 2457710.71419   10.882     2457710.74788   10.785
 2457710.71711   10.944     2457710.74962   10.796
 2457710.71887   10.907     2457710.75138   10.834
 2457710.72063   10.942     2457710.75313   10.806
 2457710.72239   10.915     2457710.75488   10.796
 2457710.72415   10.922     2457710.75664   10.828
 2457710.72648   10.894     2457710.75839   10.828
 2457710.72825   10.906     2457710.76013   10.781
 2457710.73000   10.912     2457710.76188   10.820
 2457710.73174   10.883     2457710.76364   10.836
 2457710.73408   10.903     2457710.76540   10.789
 2457710.73583   10.889     2457710.76715   10.811
 2457710.73758   10.886     2457710.77111   10.810
 2457710.73994   10.880     2457710.77286   10.843
 2457710.74226   10.883     2457710.77520   10.796
 2457710.74461   10.907     2457710.77696   10.858
 2457710.74643   10.900     2457710.77871   10.785
 2457710.74818   10.894     2457710.78046   10.835
 2457710.75168   10.909     2457710.78222   10.818
 2457710.75343   10.884     2457710.78455   10.817
 2457710.75518   10.890     2457710.78630   10.852
 2457710.75694   10.922     2457710.78807   10.819
 2457710.75869   10.936     2457710.79040   10.824
 2457710.76101   10.891     2457710.79215   10.784
 2457710.76277   10.885     2457710.79450   10.812
 2457710.76453   10.900     2457710.79624   10.785
 2457710.76686   10.879     2457710.79799   10.804
 2457710.77080   10.897     2457710.79975   10.799
 2457710.77258   10.908     2457710.80151   10.811
 2457710.77432   10.898     2457710.80384   10.812
 2457710.77607   10.913     2457710.80558   10.815
 2457710.77783   10.914     2457710.80735   10.819
 2457710.78075   10.908     2457710.80910   10.846
 2457710.78252   10.927     2457710.81085   10.825
 2457710.78484   10.898     2457710.81261   10.810
 2457710.78659   10.906     2457710.81493   10.797
 2457710.78895   10.898     2457710.81668   10.803
 2457710.79128   10.889     2457710.81904   10.808
 2457710.79303   10.910     2457710.82079   10.824
 2457710.79478   10.899     2457710.82254   10.820
 2457710.79653   10.883     2457710.82431   10.809
 2457710.79828   10.916     2457710.82606   10.807
 2457710.80122   10.876     2457710.82780   10.847
 2457710.80355   10.909     2457710.82956   10.802
 2457710.80647   10.870     2457710.83131   10.834
 2457710.80823   10.887     2457710.83306   10.846
 2457710.81056   10.895     2457710.83481   10.835
 2457710.81290   10.925     2457710.83716   10.831
 2457710.81465   10.912     2457710.83890   10.801
 2457710.81639   10.913     2457710.84067   10.840
 2457710.81875   10.888     2457710.84242   10.793
 2457710.82050   10.899     2457710.84475   10.832
 2457710.82284   10.917     2457710.84651   10.819
 2457710.82518   10.885     2457710.84825   10.844
 2457710.82809   10.937     2457710.85001   10.840
 2457710.82985   10.893     2457710.85236   10.799
 2457710.83160   10.908     2457710.85411   10.808
 2457710.83335   10.946     2457710.85586   10.804
 2457710.83510   10.902     2457710.85761   10.820
 2457710.83687   10.905     2457710.85938   10.841
 2457710.83861   10.875     2457710.86112   10.823
 2457710.84038   10.921     2457710.86346   10.793
 2457710.84213   10.928     2457710.86522   10.820
 2457710.84506   10.910     2457710.86698   10.850
 2457710.84739   10.891     2457710.86875   10.808
 2457710.85091   10.956     2457710.87050   10.812
 2457710.85265   10.916     2457710.87284   10.846
 2457710.85557   10.922     2457710.87460   10.813
 2457710.85732   10.917     2457710.87695   10.802
 2457710.85967   10.888     2457710.87869   10.840
 2457710.86199   10.940     2457710.88044   10.807
 2457710.86669   10.904     2457710.88220   10.814
 2457710.86846   10.943     2457710.88454   10.812
 2457710.87021   10.920     2457710.88686   10.823
 2457710.87314   10.923     2457710.88923   10.832
 2457710.87490   10.895     2457710.89097   10.835
 2457710.87781   10.900     2457710.89331   10.812
 2457710.88015   10.902     2457710.89564   10.796
 2457710.88190   10.878     2457711.55477   10.912
 2457710.88367   10.942     2457711.55654   10.933
 2457710.88542   10.905     2457711.55828   10.926
 2457710.88717   10.918     2457711.56003   10.897
 2457710.88894   10.908     2457711.56179   10.943
 2457710.89068   10.891     2457711.56354   10.926
 2457710.89477   10.924     2457711.56529   10.913
 2457710.89652   10.921     2457711.56703   10.911
 2457711.55507   11.049     2457711.56879   10.931
 2457711.55684   11.021     2457711.57055   10.907
 2457711.55916   11.036     2457711.57230   10.930
 2457711.56092   11.043     2457711.57406   10.903
 2457711.56325   11.033     2457711.57642   10.965
 2457711.56500   11.030     2457711.57819   10.919
 2457711.56674   11.007     2457711.57994   10.926
 2457711.56850   11.030     2457711.58169   10.907
 2457711.57026   11.012     2457711.58346   10.933
 2457711.57201   11.021     2457711.58520   10.874
 2457711.57495   10.998     2457711.58695   10.940
 2457711.57671   11.051     2457711.58871   10.932
 2457711.57848   11.021     2457711.59046   10.930
 2457711.58023   11.031     2457711.59221   10.922
 2457711.58197   11.031     2457711.59396   10.926
 2457711.58375   11.011     2457711.59572   10.955
 2457711.58549   11.007     2457711.59747   10.952
 2457711.58724   11.018     2457711.59923   10.948
 2457711.58900   11.026     2457711.60099   10.904
 2457711.59075   11.034     2457711.60274   10.905
 2457711.59249   11.043     2457711.60449   10.940
 2457711.59427   11.032     2457711.60624   10.907
 2457711.59601   11.014     2457711.60799   10.918
 2457711.59776   11.001     2457711.61032   10.909
 2457711.59953   11.040     2457711.61207   10.919
 2457711.60128   11.016     2457711.61440   10.898
 2457711.60303   11.039     2457711.61615   10.933
 2457711.60477   11.026     2457711.61790   10.886
 2457711.60653   11.040     2457711.62025   10.855
 2457711.60828   11.002     2457711.62201   10.858
 2457711.61061   11.023     2457711.62433   10.887
 2457711.61296   11.000     2457711.62610   10.861
 2457711.61470   10.979     2457711.62785   10.856
 2457711.61703   10.969     2457711.62961   10.835
 2457711.61878   10.962     2457711.63194   10.851
 2457711.62113   10.951     2457711.63369   10.850
 2457711.62288   10.968     2457711.63543   10.841
 2457711.62523   10.948     2457711.63779   10.827
 2457711.62698   10.950     2457711.63954   10.806
 2457711.62873   10.956     2457711.64129   10.815
 2457711.63049   10.971     2457711.64306   10.840
 2457711.63224   10.907     2457711.64484   10.796
 2457711.63399   10.908     2457711.64659   10.827
 2457711.63573   10.887     2457711.64834   10.813
 2457711.63750   10.918     2457711.65011   10.817
 2457711.63925   10.899     2457711.65186   10.808
 2457711.64100   10.887     2457711.65360   10.843
 2457711.64277   10.888     2457711.65536   10.843
 2457711.64455   10.895     2457711.65711   10.846
 2457711.64630   10.915     2457711.65886   10.827
 2457711.64805   10.918     2457711.66118   10.814
 2457711.64982   10.889     2457711.66294   10.858
 2457711.65157   10.912     2457711.66470   10.823
 2457711.65331   10.886     2457711.66645   10.821
 2457711.65507   10.911     2457711.66821   10.795
 2457711.65682   10.918     2457711.67170   10.803
 2457711.65857   10.915     2457711.67521   10.809
 2457711.66089   10.912     2457711.67755   10.785
 2457711.66265   10.905     2457711.67930   10.814
 2457711.66441   10.924     2457711.68104   10.810
 2457711.66616   10.928     2457711.68280   10.801
 2457711.66792   10.919     2457711.68456   10.800
 2457711.67142   10.893     2457711.68749   10.805
 2457711.67433   10.872     2457711.68983   10.850
 2457711.67667   10.905     2457711.69158   10.820
 2457711.67842   10.913     2457711.69334   10.813
 2457711.68016   10.910     2457711.69508   10.838
 2457711.68191   10.909     2457711.69684   10.805
 2457711.68368   10.891     2457711.69861   10.828
 2457711.68543   10.891     2457711.70038   10.841
 2457711.68895   10.918     2457711.70213   10.832
 2457711.69070   10.902     2457711.70567   10.812
 2457711.69246   10.953     2457711.70742   10.788
 2457711.69420   10.894     2457711.71152   10.849
 2457711.69595   10.881     2457711.71327   10.815
 2457711.69772   10.903     2457711.71501   10.823
 2457711.69949   10.906     2457711.71736   10.816
 2457711.70125   10.924     2457711.71969   10.809
 2457711.70300   10.912     2457711.72146   10.820
 2457711.70713   10.923     2457711.72438   10.810
 2457711.71064   10.907     2457711.72614   10.821
 2457711.71239   10.940     2457711.72788   10.794
 2457711.71472   10.920     2457711.72963   10.837
 2457711.71648   10.921     2457711.73138   10.796
 2457711.71824   10.903     2457711.73373   10.823
 2457711.72058   10.920     2457711.73548   10.845
 2457711.72234   10.915     2457711.73722   10.829
 2457711.72585   10.903     2457711.73899   10.825
 2457711.72759   10.922     2457711.74074   10.818
 2457711.72934   10.906     2457711.74249   10.796
 2457711.73109   10.881     2457711.74484   10.818
 2457711.73344   10.907     2457711.74659   10.837
 2457711.73519   10.902     2457711.74833   10.804
 2457711.73693   10.922     2457711.75008   10.823
 2457711.73929   10.885     2457711.75360   10.807
 2457711.74104   10.901     2457711.75536   10.835
 2457711.74279   10.901     2457711.75770   10.805
 2457711.74455   10.894     2457711.76062   10.802
 2457711.74630   10.911     2457711.76237   10.806
 2457711.74804   10.940     2457711.76528   10.782
 2457711.74979   10.903     2457711.76763   10.801
 2457711.75156   10.916     2457711.76937   10.829
 2457711.75506   10.933     2457711.77112   10.822
 2457711.75741   10.904     2457711.77287   10.829
 2457711.76091   10.921     2457711.77462   10.832
 2457711.76324   10.907     2457711.77697   10.820
 2457711.76499   10.903     2457711.77871   10.851
 2457711.76733   10.906     2457711.78046   10.825
 2457711.76908   10.917     2457711.78223   10.805
 2457711.77083   10.880     2457711.78399   10.814
 2457711.77316   10.887     2457711.78633   10.845
 2457711.77491   10.889     2457711.78808   10.797
 2457711.77726   10.883     2457711.79392   10.810
 2457711.77900   10.917     2457711.79567   10.798
 2457711.78076   10.888     2457711.79801   10.781
 2457711.78252   10.910     2457711.80096   10.838
 2457711.78428   10.888     2457711.80272   10.812
 2457711.78604   10.889     2457711.80447   10.836
 2457711.78779   10.891     2457711.80622   10.798
 2457711.79363   10.888     2457711.80798   10.803
 2457711.79538   10.941     2457711.80973   10.813
 2457711.79830   10.896     2457711.81149   10.816
 2457711.80006   10.917     2457711.81325   10.833
 2457711.80183   10.912     2457711.81558   10.817
 2457711.80418   10.902     2457711.81791   10.793
 2457711.80593   10.944     2457711.81967   10.819
 2457711.80768   10.908     2457711.82142   10.818
 2457711.80944   10.900     2457711.82318   10.856
 2457711.81119   10.900     2457711.82553   10.807
 2457711.81295   10.915     2457711.82787   10.809
 2457711.81471   10.906     2457711.83020   10.791
 2457711.81647   10.909     2457711.83198   10.854
 2457711.81821   10.905     2457711.83372   10.811
 2457711.81997   10.917     2457711.83552   10.819
 2457711.82172   10.898     2457711.83728   10.858
 2457711.82348   10.908     2457711.83904   10.832
 2457711.82524   10.911     2457711.84078   10.807
 2457711.82699   10.888     2457711.84311   10.824
 2457711.82934   10.888     2457711.84604   10.816
 2457711.83111   10.910     2457711.84779   10.830
 2457711.83286   10.910     2457711.84953   10.825
 2457711.83460   10.923     2457711.85128   10.811
 2457711.83640   10.911     2457711.85304   10.852
 2457711.83814   10.887     2457711.85596   10.799
 2457711.83990   10.881     2457711.85770   10.820
 2457711.84165   10.875     2457711.85947   10.820
 2457711.84340   10.908     2457711.86181   10.815
 2457711.84691   10.918     2457711.86357   10.844
 2457711.84924   10.905     2457711.86590   10.818
 2457711.85157   10.916     2457711.86765   10.825
 2457711.85392   10.923     2457711.86939   10.816
 2457711.85567   10.932     2457711.87291   10.803
 2457711.85741   10.929     2457711.87466   10.814
 2457711.85978   10.948     2457711.87641   10.821
 2457711.86152   10.921     2457711.87877   10.801
 2457711.86327   10.886     2457711.88053   10.814
 2457711.86503   10.907     2457711.88227   10.829
 2457711.86736   10.920     2457711.88402   10.818
 2457711.86910   10.907     2457711.88577   10.849
 2457711.87086   10.890     2457711.88813   10.783
 2457711.87262   10.911     2457711.88988   10.791
 2457711.87437   10.939     2457711.89165   10.829
 2457711.87612   10.944     2457711.89341   10.842
 2457711.87846   10.911     2457711.89632   10.822
 2457711.88024   10.901     2457711.89808   10.826
 2457711.88199   10.953     2457711.90043   10.814
 2457711.88432   10.904     2457715.56881   10.819
 2457711.88607   10.937     2457715.57056   10.839
 2457711.88842   10.896     2457715.57230   10.799
 2457711.89076   10.910     2457715.57405   10.814
 2457711.89252   10.895     2457715.57580   10.789
 2457711.89488   10.874     2457715.57756   10.849
 2457711.89722   10.942     2457715.57932   10.821
 2457711.89896   10.914     2457715.58107   10.823
 2457711.90072   10.877     2457715.58282   10.844
 2457715.56910   10.911     2457715.58574   10.822
 2457715.57085   10.926     2457715.59335   10.817
 2457715.57317   10.928     2457715.59860   10.839
 2457715.57492   10.879     2457715.60037   10.846
 2457715.57668   10.932     2457715.60270   10.842
 2457715.57844   10.904     2457715.60856   10.830
 2457715.58019   10.912     2457715.61149   10.814
 2457715.58193   10.872     2457715.61500   10.850
 2457715.58487   10.887     2457715.61675   10.845
 2457715.58662   10.890     2457715.61849   10.842
 2457715.59890   10.918     2457715.62317   10.811
 2457715.60066   10.933     2457715.62492   10.814
 2457715.60299   10.882     2457715.62786   10.851
 2457715.60885   10.939     2457715.63193   10.827
 2457715.61412   10.943     2457715.63369   10.811
 2457715.61587   10.917     2457715.63719   10.818
 2457715.61761   10.928     2457715.64070   10.799
 2457715.62053   10.921     2457715.64364   10.820
 2457715.62288   10.916     2457715.64539   10.823
 2457715.62463   10.907     2457715.64772   10.801
 2457715.62638   10.915     2457715.65297   10.811
 2457715.62874   10.905     2457715.65531   10.812
 2457715.63224   10.889     2457715.65765   10.824
 2457715.63399   10.889     2457715.65997   10.859
 2457715.63749   10.884     2457715.66348   10.834
 2457715.64100   10.898     2457715.66523   10.818
 2457715.64452   10.911     2457715.66698   10.832
 2457715.64627   10.893     2457715.66989   10.838
 2457715.65153   10.876     2457715.67165   10.821
 2457715.65502   10.907     2457715.67341   10.811
 2457715.65794   10.916     2457715.67635   10.813
 2457715.65968   10.914     2457715.67810   10.819
 2457715.66318   10.914     2457715.68044   10.815
 2457715.66494   10.903     2457715.68218   10.808
 2457715.66669   10.886     2457715.68393   10.786
 2457715.66843   10.926     2457715.68568   10.801
 2457715.67078   10.917     2457715.68862   10.827
 2457715.67254   10.923     2457715.69037   10.816
 2457715.67547   10.916     2457715.69973   10.805
 2457715.67722   10.914     2457715.70148   10.815
 2457715.67956   10.906     2457715.70322   10.829
 2457715.68132   10.918     2457715.70734   10.817
 2457715.68364   10.893     2457715.70909   10.809
 2457715.68539   10.912     2457715.71085   10.818
 2457715.68714   10.908     2457715.71261   10.858
 2457715.68949   10.896     2457715.71496   10.838
 2457715.69123   10.904     2457715.71671   10.801
 2457715.70002   10.905     2457715.71848   10.812
 2457715.70177   10.906     2457715.72023   10.809
 2457715.70351   10.918     2457715.72197   10.797
 2457715.70705   10.876     2457715.72374   10.820
 2457715.70880   10.899     2457715.72549   10.800
 2457715.71056   10.885     2457715.72724   10.806
 2457715.71349   10.901     2457715.72900   10.793
 2457715.71642   10.892     2457715.73075   10.819
 2457715.71877   10.903     2457715.73249   10.811
 2457715.72051   10.908     2457715.73424   10.813
 2457715.72285   10.894     2457715.73600   10.801
 2457715.72520   10.893     2457715.73776   10.818
 2457715.72695   10.886     2457715.73952   10.803
 2457715.72871   10.876     2457715.74128   10.798
 2457715.73046   10.917     2457715.74360   10.823
 2457715.73278   10.876     2457715.74536   10.838
 2457715.73511   10.874     2457715.74711   10.811
 2457715.73747   10.881     2457715.74890   10.848
 2457715.73982   10.886     2457715.75065   10.838
 2457715.74215   10.902     2457715.75240   10.829
 2457715.74448   10.898     2457715.75649   10.826
 2457715.74624   10.914     2457715.75823   10.843
 2457715.74799   10.908     2457715.75998   10.819
 2457715.74977   10.923     2457715.76174   10.864
 2457715.75152   10.898     2457715.76349   10.837
 2457715.75620   10.884     2457715.76523   10.847
 2457715.75794   10.910     2457715.76698   10.826
 2457715.75969   10.910     2457715.76873   10.845
 2457715.76144   10.909     2457715.77224   10.837
 2457715.76320   10.909     2457715.77398   10.828
 2457715.76495   10.892     2457715.77573   10.812
 2457715.76669   10.952     2457715.77867   10.802
 2457715.76844   10.905     2457715.78158   10.840
 2457715.77195   10.924     2457715.78335   10.820
 2457715.77370   10.903     2457715.78510   10.817
 2457715.77544   10.881     2457715.78744   10.824
 2457715.77779   10.927     2457715.78977   10.815
 2457715.78071   10.889     2457715.79210   10.809
 2457715.78248   10.928     2457715.81256   10.814
 2457715.78423   10.910     2457715.81489   10.821
 2457715.78599   10.920     2457715.81663   10.813
 2457715.78890   10.896     2457715.81838   10.826
 2457715.79123   10.929     2457715.82015   10.825
 2457715.79299   10.903     2457715.82190   10.824
 2457715.81344   10.886     2457715.82367   10.859
 2457715.81576   10.901     2457715.82542   10.860
 2457715.81751   10.936     2457715.82716   10.841
 2457715.81927   10.925     2457715.82951   10.819
 2457715.82103   10.927     2457715.83126   10.816
 2457715.82279   10.930     2457715.84002   10.835
 2457715.82513   10.937     2457715.84179   10.814
 2457715.82688   10.898     2457715.84587   10.835
 2457715.82980   10.913     2457715.84764   10.821
 2457715.83155   10.886     2457715.84939   10.808
 2457715.84031   10.906     2457715.85113   10.801
 2457715.84208   10.875     2457715.85290   10.794
 2457715.84558   10.870     2457715.85468   10.813
 2457715.84735   10.917     2457715.85818   10.851
 2457715.84910   10.902     2457715.85994   10.808
 2457715.85084   10.914     2457715.86227   10.829
 2457715.85262   10.912     2457715.86403   10.811
 2457715.85439   10.903     2457715.86579   10.839
 2457715.85730   10.916     2457715.86753   10.820
 2457715.85906   10.937     2457715.87515   10.839
 2457715.86082   10.919     2457715.87691   10.823
 2457715.86257   10.937     2457715.87925   10.831
 2457715.86433   10.926     2457715.88099   10.813
 2457715.86609   10.883     2457715.88275   10.855
 2457715.86783   10.913     2457715.88451   10.830
 2457715.87486   10.907     2457715.88685   10.815
 2457715.87662   10.918     2457715.88860   10.829
 2457715.87837   10.905     2457715.89036   10.802
 2457715.88070   10.890     2457715.89212   10.807
 2457715.88246   10.894     2457715.89386   10.800
 2457715.88422   10.918     2457715.89562   10.796
 2457715.88656   10.926     2457715.89797   10.834
 2457715.88831   10.914     2457715.89973   10.802
 2457715.89007   10.912     2457716.55350   10.801
 2457715.89183   10.899     2457716.55586   10.805
 2457715.89357   10.933     2457716.55818   10.811
 2457715.89533   10.899     2457716.55994   10.818
 2457715.89709   10.910     2457716.56170   10.794
 2457715.89884   10.917     2457716.56345   10.824
 2457716.55321   10.953     2457716.56520   10.804
 2457716.55672   10.915     2457716.56755   10.812
 2457716.55906   10.892     2457716.56988   10.823
 2457716.56083   10.939     2457716.57165   10.826
 2457716.56258   10.922     2457716.57341   10.798
 2457716.56433   10.920     2457716.57517   10.816
 2457716.56785   10.901     2457716.57693   10.813
 2457716.57194   10.900     2457716.57869   10.799
 2457716.57370   10.923     2457716.58044   10.812
 2457716.57546   10.887     2457716.58220   10.802
 2457716.57722   10.919     2457716.58395   10.803
 2457716.57898   10.908     2457716.58628   10.809
 2457716.58131   10.870     2457716.58804   10.790
 2457716.58366   10.918     2457716.58980   10.810
 2457716.58541   10.913     2457716.59156   10.805
 2457716.58716   10.878     2457716.59331   10.800
 2457716.58892   10.911     2457716.59506   10.831
 2457716.59068   10.899     2457716.59800   10.807
 2457716.59244   10.898     2457716.59974   10.826
 2457716.59419   10.901     2457716.60208   10.795
 2457716.59595   10.890     2457716.60383   10.822
 2457716.59771   10.911     2457716.60560   10.823
 2457716.59945   10.899     2457716.60967   10.804
 2457716.60179   10.880     2457716.61142   10.827
 2457716.60354   10.890     2457716.61319   10.812
 2457716.60531   10.904     2457716.61494   10.799
 2457716.60938   10.903     2457716.61669   10.805
 2457716.61113   10.877     2457716.61845   10.841
 2457716.61290   10.890     2457716.62078   10.811
 2457716.61465   10.926     2457716.62311   10.816
 2457716.61699   10.880     2457716.62488   10.791
 2457716.61875   10.894     2457716.62663   10.785
 2457716.62049   10.877     2457716.62838   10.805
 2457716.62399   10.897     2457716.63012   10.809
 2457716.62576   10.881     2457716.63189   10.803
 2457716.62751   10.885     2457716.63364   10.832
 2457716.62926   10.897     2457716.65060   10.818
 2457716.63159   10.890     2457716.65293   10.838
 2457716.63335   10.906     2457716.66579   10.809
 2457716.65031   10.905     2457716.66754   10.801
 2457716.65206   10.917     2457716.68163   10.798
 2457716.66609   10.875     2457716.68338   10.811
 2457716.68076   10.906     2457716.68514   10.793
 2457716.68252   10.892     2457716.68690   10.833
 2457716.68428   10.908     2457716.68923   10.812
 2457716.68661   10.884     2457716.69098   10.825
 2457716.68836   10.906     2457716.69272   10.808
 2457716.69011   10.901     2457716.69448   10.803
 2457716.69186   10.876     2457716.69624   10.785
 2457716.69362   10.921     2457716.69801   10.855
 2457716.69537   10.920     2457716.69977   10.783
 2457716.69713   10.893     2457716.70152   10.799
 2457716.69890   10.877     2457716.70939   10.858
 2457716.70123   10.896     2457716.71116   10.862
 2457716.70299   10.917     2457716.71350   10.832
 2457716.71028   10.906     2457716.71875   10.825
 2457716.71262   10.896     2457716.72051   10.811
 2457716.71846   10.919     2457716.72227   10.837
 2457716.72021   10.884     2457716.72518   10.828
 2457716.72198   10.929     2457716.72751   10.831
 2457716.72373   10.901     2457716.72927   10.825
 2457716.72663   10.904     2457716.73104   10.802
 2457716.72898   10.905     2457716.73396   10.823
 2457716.73074   10.883     2457716.73571   10.834
 2457716.73367   10.888     2457716.73806   10.816
 2457716.73601   10.935     2457716.74038   10.817
 2457716.73835   10.917     2457716.74213   10.806
 2457716.74009   10.929     2457716.74623   10.820
 2457716.74184   10.931     2457716.75324   10.822
 2457716.74478   10.889     2457716.75616   10.833
 2457716.74653   10.896     2457716.75968   10.841
 2457716.75354   10.956     2457716.76201   10.823
 2457716.75529   10.922     2457716.76553   10.825
 2457716.75764   10.924     2457716.76730   10.827
 2457716.75939   10.939     2457716.76907   10.826
 2457716.76171   10.914     2457716.77082   10.839
 2457716.76467   10.905     2457716.77257   10.788
 2457716.76644   10.935     2457716.77432   10.819
 2457716.76821   10.917     2457716.77608   10.816
 2457716.76995   10.915     2457716.78132   10.825
 2457716.77170   10.908     2457716.78308   10.811
 2457716.77345   10.912     2457716.79591   10.803
 2457716.77579   10.919     2457716.79767   10.812
 2457716.78103   10.898     2457716.79943   10.835
 2457716.78279   10.895     2457716.80118   10.817
 2457716.79562   10.896     2457716.80411   10.848
 2457716.79738   10.898     2457716.80589   10.822
 2457716.79972   10.872     2457716.80764   10.827
 2457716.80205   10.897     2457716.80941   10.825
 2457716.80501   10.932     2457716.81175   10.853
 2457716.80677   10.910     2457716.82986   10.847
 2457716.80854   10.899     2457716.83162   10.860
 2457716.81029   10.910     2457716.83512   10.833
 2457716.82957   10.911     2457716.83745   10.836
 2457716.83191   10.890     2457716.83921   10.809
 2457716.83541   10.906     2457716.84096   10.818
 2457716.83716   10.917     2457716.84387   10.838
 2457716.83892   10.896     2457716.84621   10.825
 2457716.84126   10.884     2457716.85031   10.796
 2457716.84358   10.888     2457716.85217   10.823
 2457716.84592   10.897     2457716.85451   10.839
 2457716.85001   10.927     2457716.85919   10.839
 2457716.85188   10.885     2457716.86152   10.832
 2457716.85422   10.902     2457716.86327   10.828
 2457716.85889   10.928     2457716.86679   10.840
 2457716.86064   10.891     2457716.86969   10.801
 2457716.86239   10.886     2457716.87147   10.826
 2457716.86591   10.914     2457716.87441   10.845
 2457716.86941   10.929     2457716.87615   10.837
 2457716.87118   10.888     2457716.87850   10.825
 2457716.87412   10.925     2457716.88200   10.834
 2457716.87586   10.908     2457717.55410   10.855
 2457716.87880   10.941     2457717.55585   10.798
 2457717.55323   10.885     2457717.55818   10.817
 2457717.55497   10.884     2457717.55995   10.822
 2457717.55731   10.933     2457717.56170   10.830
 2457717.55907   10.942     2457717.56344   10.828
 2457717.56083   10.910     2457717.57103   10.815
 2457717.56258   10.912     2457717.57280   10.826
 2457717.56434   10.873     2457717.57454   10.786
 2457717.57193   10.897     2457717.57631   10.826
 2457717.57368   10.891     2457717.57806   10.817
 2457717.57662   10.947     2457717.57981   10.815
 2457717.57836   10.932     2457717.58157   10.841
 2457717.58011   10.917     2457717.58332   10.825
 2457717.58187   10.905     2457717.58506   10.840
 2457717.58420   10.887     2457717.58681   10.815
 2457717.58594   10.923     2457717.58858   10.817
 2457717.58769   10.934     2457717.59033   10.823
 2457717.58946   10.887     2457717.59208   10.839
 2457717.59121   10.925     2457717.59384   10.835
 2457717.59296   10.903     2457717.59560   10.813
 2457717.59531   10.902     2457717.59734   10.857
 2457717.59705   10.921     2457717.60144   10.827
 2457717.60173   10.936     2457717.60319   10.819
 2457717.60348   10.918     2457717.60494   10.800
 2457717.60522   10.918     2457717.60669   10.853
 2457717.60698   10.927     2457717.60845   10.837
 2457717.60874   10.877     2457717.61021   10.817
 2457717.61050   10.900     2457717.61197   10.797
 2457717.61226   10.916     2457717.61372   10.812
 2457717.61401   10.931     2457717.61547   10.810
 2457717.61635   10.885     2457717.62013   10.832
 2457717.62043   10.919     2457717.62188   10.809
 2457717.62276   10.885     2457717.62423   10.816
 2457717.62452   10.900     2457717.62598   10.795
 2457717.62627   10.888     2457717.62830   10.829
 2457717.62801   10.896     2457717.63299   10.822
 2457717.63153   10.911     2457717.63532   10.812
 2457717.63386   10.896     2457717.63709   10.830
 2457717.63561   10.941     2457717.63883   10.831
 2457717.63738   10.930     2457717.64058   10.860
 2457717.63912   10.909     2457717.64234   10.860
 2457717.64087   10.933     2457717.64409   10.840
 2457717.64263   10.902     2457717.64600   10.805
 2457717.64571   10.939     2457717.64775   10.824
 2457717.64746   10.901     2457717.64949   10.827
 2457717.64920   10.898     2457717.65125   10.807
 2457717.65096   10.894     2457717.65359   10.834
 2457717.65330   10.891     2457717.65535   10.789
 2457717.65505   10.909     2457717.65711   10.824
 2457717.65682   10.879     2457717.65944   10.811
 2457717.65915   10.903     2457717.66178   10.836
 2457717.66148   10.905     2457717.66353   10.816
 2457717.66324   10.897     2457717.66528   10.832
 2457717.66558   10.911     2457717.66704   10.829
 2457717.66735   10.920     2457717.66880   10.844
 2457717.66910   10.945     2457717.67055   10.805
 2457717.67085   10.934     2457717.67230   10.803
 2457717.67262   10.914     2457717.67467   10.799
 2457717.67496   10.882     2457717.67702   10.802
 2457717.67730   10.899     2457717.67876   10.798
 2457717.67905   10.891     2457717.68109   10.835
 2457717.68140   10.884     2457717.68286   10.824
 2457717.68316   10.903     2457717.68521   10.860
 2457717.68550   10.898     2457717.68986   10.802
 2457717.69016   10.894     2457717.69161   10.793
 2457717.69309   10.882     2457717.69630   10.802
 2457717.69894   10.902     2457717.70098   10.802
 2457717.70127   10.927     2457717.70273   10.839
 2457717.70478   10.914     2457717.70565   10.797
 2457717.70711   10.892     2457717.70914   10.793
 2457717.71002   10.924     2457717.71208   10.825
 2457717.71587   10.912     2457717.71676   10.821
 2457717.71823   10.913     2457717.71910   10.820
 2457717.72057   10.936     2457717.72143   10.831
 2457717.72231   10.924     2457717.72318   10.824
 2457717.72406   10.922     2457717.72552   10.818
 2457717.72639   10.884     2457717.72727   10.802
 2457717.72816   10.935     2457717.72904   10.811
 2457717.72991   10.881     2457717.73079   10.806
 2457717.73165   10.891     2457717.73312   10.839
 2457717.73342   10.918     2457717.73547   10.824
 2457717.73870   10.898     2457717.73841   10.816
 2457717.74045   10.918     2457717.74016   10.835
 2457717.74456   10.909     2457717.74251   10.805
 2457717.74746   10.929     2457717.74600   10.832
 2457717.74922   10.889     2457717.74775   10.822
 2457717.75097   10.927     2457717.75010   10.849
 2457717.75333   10.908     2457717.75187   10.807
 2457717.75508   10.906     2457717.75420   10.826
 2457717.75683   10.921     2457717.75595   10.839
 2457717.75857   10.922     2457717.75769   10.820
 2457717.76038   10.934     2457717.76009   10.821
 2457717.76214   10.915     2457717.76185   10.857
 2457717.76391   10.900     2457717.76362   10.829
 2457717.76567   10.890     2457717.76538   10.847
 2457717.76742   10.884     2457717.76713   10.835
 2457717.76917   10.870     2457717.76889   10.803
 2457717.77093   10.896     2457717.77064   10.833
 2457717.77268   10.937     2457717.77239   10.802
 2457717.77444   10.904     2457717.77414   10.788
 2457717.77620   10.908     2457717.77649   10.792
 2457717.77856   10.900     2457717.77826   10.833
 2457717.78032   10.907     2457717.78002   10.814
 2457717.78207   10.889     2457717.78177   10.796
 2457717.78383   10.919     2457717.78412   10.827
 2457717.78559   10.922     2457717.78588   10.813
 2457717.78733   10.918     2457717.78763   10.813
 2457717.78967   10.898     2457717.78938   10.843
 2457717.79142   10.915     2457717.79113   10.821
 2457717.79317   10.914     2457717.79288   10.833
 2457717.79493   10.946     2457717.79462   10.814
 2457717.79667   10.925     2457717.79638   10.840
 2457717.79842   10.876     2457717.79813   10.826
 2457717.80075   10.914     2457717.79988   10.806
 2457717.80251   10.944     2457717.80163   10.851
 2457717.80428   10.928     2457717.80340   10.810
 2457717.80604   10.895     2457717.80516   10.848
 2457717.80780   10.919     2457717.80751   10.789
 2457717.80954   10.906     2457717.80925   10.823
 2457717.81129   10.914     2457717.81100   10.812
 2457717.81305   10.915     2457717.81276   10.825
 2457717.81480   10.910     2457717.81451   10.842
 2457717.81655   10.908     2457717.81626   10.828
 2457717.81829   10.951     2457717.81858   10.826
 2457717.82006   10.876     2457717.82094   10.792
 2457717.82181   10.917     2457717.82270   10.838
 2457717.82358   10.874     2457717.82504   10.815
 2457717.82533   10.900     2457717.82679   10.805
 2457717.82708   10.898     2457717.82855   10.802
 2457717.82884   10.912     2457717.83031   10.807
 2457717.83061   10.901     2457717.83208   10.806
 2457717.83297   10.899     2457717.83384   10.795
 2457717.83529   10.897     2457717.83558   10.816
 2457717.83704   10.885     2457717.83733   10.822
 2457717.83938   10.882     2457717.83967   10.816
 2457717.84113   10.909     2457717.84142   10.791
 2457717.84347   10.895     2457717.84316   10.823
 2457717.84580   10.935     2457717.84551   10.834
 2457717.84755   10.935     2457717.84726   10.839
 2457717.84930   10.893     2457717.84901   10.818
 2457717.85105   10.920     2457717.85076   10.800
 2457717.85400   10.905     2457717.85253   10.811
 2457717.85577   10.902     2457717.85430   10.859
 2457717.85752   10.936     2457717.85664   10.834
 2457717.85926   10.899     2457717.85838   10.850
 2457717.86161   10.939     2457717.86014   10.812
 2457717.86336   10.912     2457717.86248   10.832
 2457717.86511   10.910     2457717.86482   10.831
 2457717.86746   10.906     2457717.86659   10.816
 2457717.86982   10.891     2457717.86835   10.797
 2457717.87158   10.919     2457717.87012   10.805
 2457717.87332   10.897     2457717.87187   10.808
 2457717.87508   10.929     2457717.87419   10.783
 2457717.87684   10.898     2457717.87596   10.810
 2457717.87859   10.887     2457717.87771   10.815
 2457718.55069   10.950     2457718.55213   10.801
 2457718.55710   10.889     2457718.55506   10.797
 2457718.55884   10.922     2457718.55739   10.844
 2457718.56059   10.941     2457718.55913   10.833
 2457718.56236   10.936     2457718.56088   10.847
 2457718.56705   10.871     2457718.56265   10.815
 2457718.56880   10.904     2457718.56734   10.799
 2457718.57114   10.899     2457718.56909   10.834
 2457718.57288   10.923     2457718.57085   10.817
 2457718.57463   10.930     2457718.57259   10.842
 2457718.57638   10.893     2457718.57434   10.811
 2457718.57873   10.933     2457718.57609   10.825
 2457718.58048   10.935     2457718.57785   10.812
 2457718.58222   10.914     2457718.57960   10.819
 2457718.58397   10.875     2457718.58134   10.812
 2457718.58573   10.893     2457718.58309   10.801
 2457718.58748   10.908     2457718.58484   10.824
 2457718.58923   10.932     2457718.58660   10.784
 2457718.59155   10.900     2457718.58835   10.803
 2457718.59449   10.912     2457718.59009   10.814
 2457718.59624   10.879     2457718.59184   10.810
 2457718.59800   10.887     2457718.59419   10.800
 2457718.59976   10.906     2457718.59594   10.833
 2457718.60209   10.914     2457718.59769   10.811
 2457718.60384   10.896     2457718.59946   10.813
 2457718.60559   10.885     2457718.60181   10.830
 2457718.60734   10.944     2457718.60355   10.818
 2457718.60968   10.890     2457718.60530   10.818
 2457718.61142   10.875     2457718.60763   10.824
 2457718.61317   10.887     2457718.60939   10.825
 2457718.61551   10.884     2457718.61113   10.813
 2457718.61728   10.891     2457718.61346   10.791
 2457718.61903   10.923     2457718.61521   10.840
 2457718.62135   10.908     2457718.61698   10.828
 2457718.62373   10.878     2457718.61873   10.842
 2457718.62550   10.911     2457718.62047   10.831
 2457718.62724   10.896     2457718.62224   10.797
 2457718.62899   10.901     2457718.62404   10.802
 2457718.63075   10.889     2457718.62579   10.821
 2457718.63309   10.895     2457718.62753   10.796
 2457718.63602   10.886     2457718.62928   10.838
 2457718.63776   10.901     2457718.63105   10.828
 2457718.64067   10.896     2457718.63280   10.802
 2457718.64536   10.912     2457718.63455   10.803
 2457718.64710   10.879     2457718.63631   10.865
 2457718.64887   10.889     2457718.63805   10.807
 2457718.65062   10.889     2457718.64507   10.804
 2457718.65237   10.872     2457718.64681   10.794
 2457718.65414   10.918     2457718.64859   10.825
 2457718.65591   10.911     2457718.65033   10.809
 2457718.65767   10.915     2457718.65208   10.797
 2457718.65942   10.949     2457718.65385   10.842
 2457718.66118   10.919     2457718.65562   10.807
 2457718.66292   10.904     2457718.65738   10.810
 2457718.66467   10.903     2457718.65971   10.822
 2457718.66642   10.905     2457718.66147   10.840
 2457718.66817   10.918     2457718.66321   10.822
 2457718.66994   10.903     2457718.66496   10.823
 2457718.67169   10.922     2457718.66671   10.858
 2457718.67343   10.895     2457718.66847   10.823
 2457718.67520   10.922     2457718.67023   10.817
 2457718.67695   10.924     2457718.67198   10.855
 2457718.67928   10.904     2457718.67432   10.821
 2457718.68104   10.901     2457718.67607   10.845
 2457718.68279   10.925     2457718.67782   10.820
 2457718.68453   10.895     2457718.67958   10.801
 2457718.68746   10.928     2457718.68133   10.813
 2457718.68921   10.915     2457718.68307   10.806
 2457718.69096   10.889     2457718.68482   10.811
 2457718.69329   10.943     2457718.68717   10.815
 2457718.69621   10.878     2457718.69008   10.834
 2457718.69855   10.909     2457718.69243   10.817
 2457718.70321   10.928     2457718.69417   10.802
 2457718.70496   10.952     2457718.69825   10.790
 2457718.70848   10.872     2457718.70350   10.805
 2457718.71080   10.874     2457718.70935   10.806
 2457718.71432   10.917     2457718.71226   10.797
 2457718.71782   10.909     2457718.71636   10.799
 2457718.72193   10.875     2457718.71872   10.822
 2457718.72722   10.873     2457718.72163   10.780
 2457718.73075   10.917     2457718.72337   10.792
 2457718.73308   10.906     2457718.73395   10.798
 2457718.73660   10.905     2457718.73747   10.816
 2457718.73893   10.900     2457718.74098   10.791
 2457718.74187   10.877     2457718.74448   10.823
 2457718.74478   10.877     2457718.74624   10.796
 2457718.74712   10.892     2457718.74858   10.837
 2457718.74887   10.927     2457718.75033   10.804
 2457718.75062   10.880     2457718.75208   10.832
 2457718.75236   10.920     2457718.75735   10.785
 2457718.75765   10.891     2457718.75969   10.827
 2457718.76057   10.931     2457718.76144   10.816
 2457718.76232   10.872     2457718.76378   10.780
 2457718.76408   10.899     2457718.76616   10.811
 2457718.76645   10.880     2457718.76791   10.793
 2457718.76879   10.911     2457718.76966   10.817
 2457718.77111   10.901     2457718.77494   10.844
 2457718.77582   10.926     2457718.77669   10.826
 2457718.77757   10.897     2457718.77844   10.862
 2457718.77932   10.920     2457718.78019   10.813
 2457718.78107   10.900     2457718.78195   10.822
 2457718.78284   10.915     2457718.78371   10.825
 2457718.78459   10.933     2457718.78545   10.813
 2457718.78633   10.914     2457718.78779   10.787
 2457718.78868   10.907     2457718.79132   10.828
 2457718.79221   10.926     2457718.79369   10.841
 2457718.79515   10.884     2457718.79545   10.836
 2457718.79691   10.924     2457718.79720   10.846
 2457718.79866   10.916     2457718.79896   10.817
 2457718.80043   10.904     2457718.80073   10.823
 2457718.80220   10.897     2457718.80249   10.827
 2457718.80395   10.933     2457718.80425   10.840
 2457718.80571   10.938     2457718.80601   10.847
 2457718.80748   10.907     2457718.80837   10.815
 2457718.80925   10.909     2457718.81013   10.807
 2457718.81101   10.917     2457718.81308   10.823
 2457718.81337   10.879     2457718.81542   10.799
 2457718.81513   10.914     2457718.81955   10.792
 2457718.81689   10.890     2457718.82132   10.836
 2457718.82103   10.929     2457718.82718   10.820
 2457718.82397   10.905     2457718.85643   10.831
 2457718.82746   10.894     2457718.87104   10.793
 2457718.82922   10.902     2457723.58501   10.811
 2457718.83273   10.913     2457723.58794   10.826
 2457718.85205   10.936     2457723.58969   10.791
 2457718.85673   10.958     2457723.59143   10.807
 2457718.85964   10.885     2457723.59318   10.800
 2457718.86258   10.909     2457723.59495   10.813
 2457723.58348   10.897     2457723.59728   10.801
 2457723.58531   10.884     2457723.59903   10.810
 2457723.58707   10.942     2457723.60080   10.821
 2457723.58998   10.884     2457723.60315   10.813
 2457723.59172   10.922     2457723.60489   10.840
 2457723.59466   10.873     2457723.60722   10.836
 2457723.59641   10.929     2457723.60957   10.819
 2457723.59816   10.895     2457723.61191   10.858
 2457723.59993   10.886     2457723.61367   10.825
 2457723.60168   10.884     2457723.61543   10.792
 2457723.60402   10.932     2457723.61719   10.820
 2457723.60576   10.941     2457723.61951   10.796
 2457723.60751   10.928     2457723.62127   10.782
 2457723.60987   10.911     2457723.62363   10.822
 2457723.61162   10.904     2457723.62540   10.829
 2457723.61338   10.932     2457723.62715   10.805
 2457723.61514   10.917     2457723.62891   10.804
 2457723.61688   10.909     2457723.63068   10.795
 2457723.61864   10.936     2457723.63243   10.814
 2457723.62215   10.907     2457723.63534   10.828
 2457723.62393   10.917     2457723.63712   10.823
 2457723.62570   10.935     2457723.63886   10.812
 2457723.62746   10.885     2457723.64061   10.805
 2457723.62921   10.907     2457723.64238   10.818
 2457723.63098   10.937     2457723.64471   10.836
 2457723.63273   10.900     2457723.64647   10.800
 2457723.63625   10.916     2457723.64823   10.790
 2457723.63799   10.928     2457723.65001   10.840
 2457723.63974   10.932     2457723.65292   10.817
 2457723.64151   10.897     2457723.65586   10.798
 2457723.64326   10.915     2457723.65994   10.806
 2457723.64501   10.903     2457723.66171   10.853
 2457723.64794   10.885     2457723.66347   10.807
 2457723.64971   10.906     2457723.66524   10.801
 2457723.65263   10.897     2457723.66935   10.858
 2457723.65438   10.880     2457723.67109   10.817
 2457723.65615   10.911     2457723.67288   10.795
 2457723.65965   10.924     2457723.67466   10.828
 2457723.66142   10.912     2457723.67758   10.803
 2457723.66318   10.910     2457723.67933   10.812
 2457723.66495   10.899     2457723.68112   10.803
 2457723.66906   10.940     2457723.68289   10.815
 2457723.67081   10.900     2457723.68464   10.799
 2457723.67259   10.879     2457723.68698   10.809
 2457723.67436   10.895     2457723.68932   10.821
 2457723.67729   10.899     2457723.69223   10.795
 2457723.67903   10.910     2457723.69459   10.832
 2457723.68083   10.922     2457723.69635   10.825
 2457723.68318   10.914     2457723.69812   10.817
 2457723.68492   10.896     2457723.70105   10.838
 2457723.68729   10.925     2457723.70281   10.789
 2457723.68903   10.934     2457723.70456   10.810
 2457723.69136   10.908     2457723.70632   10.826
 2457723.69371   10.892     2457723.70807   10.820
 2457723.69605   10.926     2457723.70983   10.840
 2457723.69783   10.929     2457723.71276   10.833
 2457723.70017   10.891     2457723.71451   10.837
 2457723.70194   10.871     2457723.71743   10.861
 2457723.70369   10.901     2457723.72037   10.832
 2457723.70546   10.916     2457723.72274   10.825
 2457723.70720   10.907     2457723.72565   10.816
 2457723.70954   10.917     2457723.72802   10.829
 2457723.71247   10.890     2457723.72978   10.849
 2457723.71598   10.878     2457723.73213   10.846
 2457723.71949   10.911     2457723.73389   10.863
 2457723.72127   10.893     2457723.73798   10.837
 2457723.72361   10.918     2457723.74092   10.860
 2457723.72655   10.939     2457723.74384   10.851
 2457723.72831   10.938     2457723.74560   10.877
 2457723.73007   10.958     2457723.74735   10.859
 2457723.73184   10.929     2457723.74970   10.895
 2457723.73360   10.934     2457723.75961   10.914
 2457723.73769   10.937     2457723.76254   10.908
 2457723.74121   10.942     2457723.76431   10.885
 2457723.74471   10.949     2457723.77019   10.920
 2457723.74647   10.981     2457723.77490   10.938
 2457723.74822   10.942     2457723.77666   10.905
 2457723.75873   10.962     2457723.77843   10.919
 2457723.76108   10.993     2457723.78019   10.931
 2457723.76283   10.970     2457723.78194   10.914
 2457723.76460   10.979     2457723.78369   10.928
 2457723.76990   10.992     2457723.78602   10.900
 2457723.77167   10.986     2457723.78777   10.870
 2457723.77519   11.004     2457723.78953   10.922
 2457723.77694   11.002     2457723.79127   10.905
 2457723.77872   11.019     2457723.79302   10.870
 2457723.78047   11.025     2457723.79477   10.883
 2457723.78223   11.021     2457723.79653   10.898
 2457723.78398   11.019     2457723.79831   10.927
 2457723.78573   11.002     2457723.80182   10.917
 2457723.78748   11.007     2457723.80417   10.934
 2457723.78924   11.007     2457723.80650   10.905
 2457723.79098   10.997     2457723.80825   10.912
 2457723.79273   11.000     2457723.81178   10.892
 2457723.79448   10.998     2457723.81355   10.942
 2457723.79624   10.995     2457723.81530   10.897
 2457723.79802   10.996     2457723.81822   10.862
 2457723.80095   10.974     2457723.81997   10.930
 2457723.80270   11.000     2457723.82173   10.951
 2457723.80447   11.027     2457723.82350   10.911
 2457723.80679   10.981     2457723.82588   10.913
 2457723.80913   11.021     2457723.82823   10.894
 2457723.81266   11.003     2457723.83058   10.885
 2457723.81442   11.011     2457723.83294   10.877
 2457723.81676   10.996     2457723.83470   10.861
 2457723.81853   11.027     2457723.83647   10.913
 2457723.82087   10.988     2457723.83821   10.878
 2457723.82264   11.019     2457723.83996   10.907
 2457723.82559   10.983     2457723.84172   10.894
 2457723.82912   10.997     2457723.84406   10.894
 2457723.83088   10.971     2457723.84581   10.875
 2457723.83323   10.967     2457723.84757   10.894
 2457723.83499   10.986     2457723.84931   10.866
 2457723.83733   10.988     2457723.85108   10.850
 2457723.83908   11.023     2457723.85285   10.858
 2457723.84143   10.985     2457723.85522   10.851
 2457723.84377   10.973     2457723.85696   10.891
 2457723.84610   10.974     2457723.85873   10.851
 2457723.84785   10.947     2457723.86048   10.836
 2457723.85019   10.975     2457723.86223   10.841
 2457723.85199   10.946     2457723.86399   10.854
 2457723.85373   10.934     2457723.86575   10.847
 2457723.85552   10.921     2457723.86749   10.830
 2457723.85726   10.927     2457723.86925   10.812
 2457723.85903   10.946     2457723.87101   10.849
 2457723.86078   10.927     2457723.87277   10.831
 2457723.86253   10.897     2457723.87454   10.795
 2457723.86488   10.970     2457723.87629   10.813
 2457723.86663   10.902     2457723.87806   10.808
 2457723.86837   10.931     2458038.80677   10.818
 2457723.87015   10.873     2458038.80871   10.813
 2457723.87190   10.943     2458038.81066   10.819
 2457723.87425   10.885     2458038.81264   10.828
 2457723.87600   10.914     2458038.81463   10.822
 2457723.87777   10.915     2458038.81661   10.815
 2458038.80711   10.914     2458038.81859   10.814
 2458038.80905   10.902     2458038.82062   10.816
 2458038.81100   10.901     2458038.82261   10.829
 2458038.81299   10.906     2458038.82459   10.804
 2458038.81498   10.892     2458038.82657   10.806
 2458038.81696   10.898     2458038.82859   10.810
 2458038.81894   10.915     2458038.83057   10.802
 2458038.82098   10.884     2458038.83255   10.816
 2458038.82296   10.882     2458038.83455   10.823
 2458038.82493   10.899     2458038.83653   10.817
 2458038.82693   10.893     2458038.83851   10.805
 2458038.82893   10.885     2458038.84050   10.816
 2458038.83092   10.878     2458038.84248   10.815
 2458038.83290   10.900     2458038.84446   10.795
 2458038.83490   10.888     2458038.84647   10.819
 2458038.83687   10.885     2458038.84845   10.819
 2458038.83952   10.881     2458038.85043   10.821
 2458038.84151   10.898     2458038.85246   10.814
 2458038.84349   10.892     2458038.85445   10.804
 2458038.84549   10.898     2458038.85643   10.817
 2458038.84747   10.899     2458038.85842   10.804
 2458038.84946   10.882     2458038.86041   10.831
 2458038.85144   10.917     2458038.86239   10.793
 2458038.85347   10.897     2458038.86438   10.813
 2458038.85546   10.885     2458038.86637   10.818
 2458038.85742   10.880     2458038.86835   10.814
 2458038.85944   10.912     2458038.87033   10.815
 2458038.86142   10.906     2458038.87238   10.815
 2458038.86340   10.906     2458038.87441   10.809
 2458038.86540   10.876     2458038.87639   10.812
 2458038.86738   10.893     2458038.87837   10.828
 2458038.86936   10.886     2458038.88036   10.812
 2458038.87136   10.900     2458038.88234   10.798
 2458038.87344   10.897     2458038.88432   10.809
 2458038.87542   10.893     2458038.88631   10.795
 2458038.87740   10.887     2458038.88830   10.796
 2458038.87939   10.880     2458038.89028   10.813
 2458038.88137   10.888     2458038.89226   10.801
 2458038.88335   10.890     2458038.89428   10.798
 2458038.88534   10.888     2458038.89626   10.803
 2458038.88733   10.883     2458038.89825   10.795
 2458038.88931   10.880     2458038.90023   10.800
 2458038.89128   10.901     2458038.90220   10.792
 2458038.89393   10.891     2458038.90421   10.798
 2458038.89660   10.888     2458038.90619   10.797
 2458038.89925   10.888     2458038.90817   10.811
 2458038.90189   10.897     2458038.91017   10.822
 2458038.90520   10.885     2458038.91215   10.815
 2458038.90719   10.881     2458038.91413   10.814
 2458038.90917   10.891     2458038.91613   10.841
 2458038.91116   10.897     2458038.91811   10.813
 2458038.91315   10.911     2458038.92009   10.821
 2458038.91514   10.899     2458038.92208   10.823
 2458038.91714   10.914     2458038.92407   10.817
 2458038.91911   10.910     2458038.92605   10.836
 2458038.92108   10.898     2458038.92804   10.816
 2458038.92308   10.912     2458038.93002   10.822
 2458038.92508   10.903     2458038.93200   10.807
 2458038.92705   10.904     2458038.93398   10.809
 2458038.92903   10.910     2458038.93596   10.807
 2458038.93102   10.882     2458038.93793   10.812
 2458038.93300   10.884     2458038.94124   10.807
 2458038.93498   10.903     2458038.94322   10.789
 2458038.93696   10.896     2458038.94704   10.815
 2458038.94027   10.881     2458038.94979   10.804
 2458038.94225   10.878     2458038.95252   10.804
 2458038.94430   10.890     2458038.95626   10.811
 2458038.94858   10.893     2458038.95891   10.811
 2458038.95119   10.909     2458038.96143   10.805
 2458038.95439   10.895     2458038.96458   10.812
 2458038.95751   10.892     2458038.96806   10.825
 2458038.96028   10.898     2458038.97165   10.830
 2458038.96288   10.895     2458038.97535   10.839
 2458038.96619   10.903     2458038.97873   10.837
 2458038.96967   10.900     2458038.98171   10.852
 2458038.97342   10.920     2458038.98505   10.838
 2458038.97714   10.910     2458038.98792   10.812
 2458038.98003   10.911     2458038.99041   10.802
 2458038.98297   10.902     2458038.99303   10.818
 2458038.98547   10.901     2458038.99563   10.805
 2458038.98832   10.881     2458038.99804   10.803
 2458038.99096   10.897     2458039.00104   10.814
 2458038.99349   10.899     2458039.00400   10.800
 2458038.99610   10.895     2458039.00603   10.803
 2458038.99864   10.887     2458039.00801   10.817
 2458039.00147   10.872     2458039.01001   10.823
 2458039.00439   10.881     2458039.01199   10.814
 2458039.00637   10.898     2458039.01463   10.824
 2458039.00835   10.895     2458039.85200   10.825
 2458039.01035   10.875     2458039.85385   10.817
 2458039.01299   10.896     2458039.85571   10.809
 2458039.01497   10.911     2458039.85756   10.830
 2458039.85233   10.895     2458039.85941   10.812
 2458039.85418   10.907     2458039.86126   10.823
 2458039.85604   10.901     2458039.86309   10.817
 2458039.85788   10.911     2458039.86492   10.819
 2458039.85973   10.916     2458039.86677   10.825
 2458039.86159   10.902     2458039.92649   10.804
 2458039.86341   10.906     2458039.92836   10.808
 2458039.86524   10.892     2458039.93021   10.819
 2458039.86708   10.897     2458039.93206   10.816
 2458039.92619   10.908     2458039.93390   10.809
 2458039.92806   10.886     2458039.93573   10.799
 2458039.92992   10.884     2458039.93758   10.792
 2458039.93177   10.882     2458039.93942   10.803
 2458039.93361   10.874     2458039.94126   10.828
 2458039.93544   10.877     2458039.94310   10.810
 2458039.93728   10.897     2458039.94494   10.821
 2458039.93913   10.893     2458039.94681   10.829
 2458039.94097   10.896     2458039.94866   10.821
 2458039.94281   10.885     2458039.95051   10.813
 2458039.94465   10.878     2458039.95235   10.808
 2458039.94652   10.903     2458039.95419   10.810
 2458039.94836   10.882     2458039.95603   10.835
 2458039.95022   10.921     2458039.95786   10.803
 2458039.95206   10.888     2458039.95969   10.810
 2458039.95390   10.890     2458039.96154   10.803
 2458039.95573   10.898     2458039.96714   10.823
 2458039.95757   10.887     2458039.96900   10.832
 2458039.95940   10.908     2458039.97082   10.834
 2458039.96125   10.896     2458039.97268   10.822
 2458039.96747   10.876     2458039.97452   10.829
 2458039.96932   10.911     2458039.97637   10.811
 2458039.97177   10.901     2458039.97823   10.801
 2458039.97360   10.908     2458039.98007   10.831
 2458039.97545   10.896     2458039.98192   10.814
 2458039.97732   10.881     2458039.98376   10.813
 2458039.97917   10.899     2458039.98560   10.829
 2458039.98101   10.893     2458039.98744   10.798
 2458039.98286   10.925     2458039.98990   10.820
 2458039.98470   10.897     2458039.99176   10.810
 2458039.98654   10.917     2458039.99359   10.833
 2458039.98838   10.894     2458039.99544   10.798
 2458039.99146   10.901     2458039.99731   10.805
 2458039.99330   10.895     2458039.99915   10.816
 2458039.99515   10.922     2458040.00099   10.804
 2458039.99702   10.896     2458040.00284   10.828
 2458039.99886   10.906     2458040.00468   10.811
 2458040.00070   10.882     2458040.00652   10.800
 2458040.00255   10.898     2458040.00836   10.820
 2458040.00499   10.888     2458040.01511   10.818
 2458040.00684   10.888     2458040.01758   10.840
 2458040.01359   10.898     2458040.01945   10.789
 2458040.01542   10.875     2458040.02129   10.834
 2458040.01729   10.900     2458040.02314   10.807
 2458040.01916   10.899     2458040.02499   10.842
 2458040.02100   10.900     2458040.02685   10.826
 2458040.02345   10.909     2458040.80397   10.827
 2458040.02530   10.909     2458040.80701   10.805
 2458040.02717   10.890     2458040.80946   10.812
 2458040.80369   10.893     2458040.81130   10.810
 2458040.80672   10.896     2458040.81314   10.815
 2458040.80856   10.898     2458040.81499   10.829
 2458040.81101   10.889     2458040.81683   10.819
 2458040.81285   10.919     2458040.81867   10.815
 2458040.81470   10.905     2458040.82051   10.826
 2458040.81654   10.902     2458040.82297   10.835
 2458040.81838   10.889     2458040.82481   10.830
 2458040.82022   10.904     2458040.82672   10.821
 2458040.82268   10.912     2458040.82856   10.814
 2458040.82451   10.922     2458040.83040   10.829
 2458040.82643   10.907     2458040.83224   10.852
 2458040.82827   10.894     2458040.83408   10.816
 2458040.83011   10.914     2458040.83869   10.822
 2458040.83195   10.921     2458040.84057   10.833
 2458040.83440   10.913     2458040.84241   10.814
 2458040.83904   10.917     2458040.84490   10.813
 2458040.84088   10.915     2458040.84812   10.824
 2458040.84274   10.922     2458040.84996   10.810
 2458040.84658   10.923     2458040.85180   10.825
 2458040.84844   10.908     2458040.85365   10.820
 2458040.85028   10.892     2458040.85613   10.821
 2458040.85212   10.890     2458040.85967   10.827
 2458040.85398   10.887     2458040.86211   10.822
 2458040.85645   10.890     2458040.86458   10.822
 2458040.85998   10.872     2458040.86643   10.818
 2458040.86182   10.886     2458040.86828   10.820
 2458040.86429   10.893     2458040.87013   10.818
 2458040.86613   10.900     2458040.87198   10.813
 2458040.86799   10.885     2458040.87381   10.809
 2458040.86984   10.897     2458040.87877   10.816
 2458040.87168   10.911     2458040.88064   10.811
 2458040.87352   10.898     2458040.88248   10.822
 2458040.87724   10.911     2458040.88432   10.803
 2458040.87909   10.911     2458040.88616   10.806
 2458040.88097   10.898     2458040.88800   10.823
 2458040.88281   10.909     2458040.88987   10.839
 2458040.88465   10.886     2458040.89171   10.815
 2458040.88649   10.902     2458040.89356   10.826
 2458040.88834   10.908     2458040.89542   10.821
 2458040.89019   10.916     2458040.89726   10.821
 2458040.89202   10.887     2458040.89914   10.825
 2458040.89390   10.897     2458040.90100   10.836
 2458040.89575   10.924     2458040.90348   10.812
 2458040.89760   10.904     2458040.90593   10.832
 2458040.89945   10.923     2458040.90840   10.814
 2458040.90133   10.919     2458040.91024   10.808
 2458040.90319   10.942     2458040.91271   10.812
 2458040.90502   10.909     2458040.92510   10.816
 2458040.90687   10.920     2458040.93199   10.811
 2458040.90872   10.898     2458040.93383   10.807
 2458040.91056   10.901     2458040.93568   10.804
 2458040.92357   10.925     2458040.93754   10.825
 2458040.92542   10.890     2458040.93938   10.805
 2458040.92726   10.889     2458040.94126   10.826
 2458040.93292   10.892     2458040.94310   10.821
 2458040.93539   10.881     2458040.94612   10.847
 2458040.93725   10.897     2458040.94797   10.811
 2458040.93909   10.911     2458040.94982   10.815
 2458040.94097   10.887     2458040.95167   10.828
 2458040.94281   10.878     2458040.95353   10.807
 2458040.94583   10.908     2458040.95538   10.801
 2458040.94829   10.885     2458040.95725   10.794
 2458040.95015   10.900     2458040.95910   10.811
 2458040.95201   10.912     2458040.96096   10.842
 2458040.95446   10.895     2458040.96402   10.828
 2458040.95633   10.936     2458040.96588   10.845
 2458040.95882   10.898     2458040.96774   10.808
 2458040.96067   10.883     2458040.96958   10.834
 2458040.96373   10.896     2458040.97143   10.805
 2458040.96557   10.911     2458040.97328   10.814
 2458040.96744   10.893     2458040.97513   10.847
 2458040.96929   10.919     2458040.97760   10.860
 2458040.97114   10.925     2458040.97946   10.833
 2458040.97361   10.924     2458040.98133   10.874
 2458040.97546   10.921     2458040.98317   10.869
 2458040.97730   10.929     2458040.98562   10.856
 2458040.97917   10.919     2458040.98807   10.838
 2458040.98104   10.937     2458040.99178   10.903
 2458040.98288   10.947     2458040.99362   10.931
 2458040.98533   10.949     2458040.99546   10.885
 2458040.98716   10.974     2458040.99855   10.930
 2458040.98902   10.994     2458041.00039   10.916
 2458040.99210   10.999     2458041.00223   10.929
 2458040.99394   10.987     2458041.00408   10.917
 2458040.99578   10.993     2458041.00592   10.916
 2458040.99762   10.986     2458041.00974   10.923
 2458040.99949   10.991     2458041.01159   10.891
 2458041.00194   11.026     2458041.01406   10.951
 2458041.00379   11.017     2458041.01591   10.927
 2458041.00563   11.031     2458041.01775   10.929
 2458041.00821   11.000     2458041.01961   10.908
 2458041.01007   11.028     2458041.02208   10.941
 2458041.01193   10.997     2458041.02392   10.890
 2458041.01376   11.039     2458041.02580   10.924
 2458041.01561   10.981     2458043.61749   10.822
 2458041.01746   11.004     2458043.62120   10.823
 2458041.01931   11.001     2458043.62308   10.821
 2458041.02179   11.009     2458043.62495   10.801
 2458041.02424   11.008     2458043.62684   10.806
 2458041.02612   10.992     2458043.62868   10.813
 2458043.61781   10.903     2458043.63057   10.822
 2458043.62090   10.901     2458043.63241   10.805
 2458043.62341   10.897     2458043.63425   10.811
 2458043.62529   10.902     2458043.63607   10.817
 2458043.62715   10.896     2458043.63791   10.813
 2458043.62965   10.909     2458043.63973   10.824
 2458043.63150   10.918     2458043.64154   10.810
 2458043.63333   10.920     2458043.64339   10.792
 2458043.63519   10.876     2458043.64524   10.803
 2458043.63763   10.884     2458043.64772   10.802
 2458043.63944   10.901     2458043.64958   10.812
 2458043.64126   10.894     2458043.65142   10.810
 2458043.64309   10.887     2458043.65327   10.828
 2458043.64557   10.891     2458043.65513   10.796
 2458043.64803   10.893     2458043.65697   10.827
 2458043.64991   10.892     2458043.65881   10.819
 2458043.65175   10.921     2458043.67234   10.816
 2458043.65359   10.898     2458043.67481   10.814
 2458043.65545   10.901     2458043.67667   10.804
 2458043.65729   10.887     2458043.68448   10.819
 2458043.65913   10.889     2458043.68633   10.830
 2458043.67266   10.897     2458043.68819   10.809
 2458043.67514   10.895     2458043.69003   10.827
 2458043.68357   10.893     2458043.69189   10.832
 2458043.68543   10.906     2458043.69377   10.840
 2458043.68728   10.899     2458043.69565   10.810
 2458043.68912   10.909     2458043.69752   10.823
 2458043.69097   10.899     2458043.70001   10.813
 2458043.69283   10.905     2458043.70187   10.833
 2458043.69473   10.914     2458043.70373   10.810
 2458043.69662   10.907     2458043.70558   10.839
 2458043.69846   10.930     2458043.70744   10.834
 2458043.70033   10.915     2458043.70929   10.832
 2458043.70220   10.922     2458043.71118   10.815
 2458043.70406   10.914     2458043.71304   10.836
 2458043.70590   10.920     2458043.71489   10.824
 2458043.70777   10.916     2458043.71676   10.812
 2458043.70963   10.906     2458043.71864   10.836
 2458043.71152   10.906     2458043.72050   10.820
 2458043.71337   10.904     2458043.72299   10.814
 2458043.71522   10.912     2458043.72483   10.825
 2458043.71708   10.907     2458043.72665   10.823
 2458043.71896   10.903     2458043.72848   10.819
 2458043.72082   10.897     2458043.73030   10.820
 2458043.72270   10.902     2458043.73213   10.826
 2458043.72454   10.898     2458043.73395   10.824
 2458043.72636   10.896     2458043.73580   10.817
 2458043.72819   10.900     2458043.73764   10.839
 2458043.73001   10.896     2458043.73949   10.828
 2458043.73184   10.900     2458043.74134   10.818
 2458043.73366   10.905     2458043.74875   10.815
 2458043.73551   10.917     2458043.75060   10.838
 2458043.73734   10.920     2458043.75245   10.832
 2458043.73919   10.903     2458043.75429   10.829
 2458043.74104   10.892     2458043.75616   10.828
 2458043.74907   10.917     2458043.75801   10.815
 2458043.75093   10.901     2458043.75985   10.819
 2458043.75278   10.900     2458043.76170   10.820
 2458043.75462   10.902     2458043.76356   10.834
 2458043.75648   10.912     2458043.76542   10.813
 2458043.75833   10.899     2458043.76727   10.834
 2458043.76017   10.920     2458043.76911   10.847
 2458043.76202   10.913     2458043.77157   10.801
 2458043.76389   10.912     2458043.77341   10.822
 2458043.76575   10.901     2458043.77587   10.813
 2458043.76758   10.908     2458043.77771   10.790
 2458043.77067   10.896     2458043.77955   10.818
 2458043.77251   10.898     2458043.78139   10.816
 2458043.77558   10.920     2458043.78325   10.816
 2458043.77742   10.896     2458043.78634   10.806
 2458043.77926   10.907     2458043.78942   10.811
 2458043.78110   10.898     2458043.79191   10.824
 2458043.78295   10.884     2458043.79377   10.828
 2458043.78542   10.900     2458043.79566   10.831
 2458043.78728   10.883     2458043.79753   10.837
 2458043.79162   10.903     2458043.80061   10.826
 2458043.79348   10.894     2458043.80245   10.824
 2458043.79537   10.920     2458043.80429   10.833
 2458043.79725   10.908     2458043.80616   10.834
 2458043.80032   10.923     2458043.80802   10.838
 2458043.80216   10.895     2458043.80986   10.859
 2458043.80399   10.915     2458043.81183   10.871
 2458043.80586   10.918     2458043.81366   10.855
 2458043.80772   10.919     2458043.81547   10.870
 2458043.80957   10.952     2458043.81730   10.883
 2458043.81155   10.948     2458043.81912   10.897
 2458043.81338   10.960     2458043.82095   10.887
 2458043.81520   10.957     2458043.82277   10.876
 2458043.81700   10.953     2458043.82461   10.903
 2458043.81884   10.978     2458043.82646   10.910
 2458043.82066   10.974     2458043.82828   10.919
 2458043.82248   10.984     2458043.83010   10.899
 2458043.82432   10.969     2458043.83192   10.898
 2458043.82617   10.974     2458043.83377   10.894
 2458043.82799   10.980     2458043.83563   10.896
 2458043.82982   10.993     2458043.83749   10.889
 2458043.83163   10.973     2458043.83933   10.912
 2458043.83348   10.980     2458043.84178   10.883
 2458043.83534   10.955     2458043.84361   10.917
 2458043.83719   10.982     2458043.84546   10.893
 2458043.83904   10.965     2458043.84732   10.920
 2458043.84088   10.993     2458043.85110   10.906
 2458043.84272   10.983     2458043.85294   10.922
 2458043.84456   10.998     2458043.85479   10.912
 2458043.84639   10.987     2458043.85668   10.918
 2458043.84826   10.996     2458043.85852   10.901
 2458043.85204   10.978     2458043.86039   10.916
 2458043.85389   11.011     2458043.86225   10.891
 2458043.85575   10.992     2458043.86902   10.904
 2458043.85762   10.989     2458043.87083   10.914
 2458043.85949   10.992     2458043.87266   10.903
 2458043.86134   11.001     2458043.87448   10.901
 2458043.86813   10.966     2458043.87696   10.907
 2458043.86993   10.998     2458043.87882   10.915
 2458043.87177   11.002     2458043.88068   10.918
 2458043.87359   10.981     2458043.88255   10.910
 2458043.87542   10.986     2458043.88439   10.910
 2458043.87729   11.003     2458043.88623   10.932
 2458043.87917   10.989     2458043.89116   10.899
 2458043.88102   11.013     2458043.89302   10.927
 2458043.88286   11.003     2458043.89486   10.912
 2458043.88471   10.995     2458043.89668   10.912
 2458043.88655   11.002     2458043.90255   10.910
 2458043.89087   11.005     2458043.90445   10.887
 2458043.89273   10.988     2458043.90755   10.849
 2458043.89457   10.995     2458043.91495   10.918
 2458043.89639   10.988     2458043.91799   10.893
 2458043.90225   10.996     2458043.91982   10.883
 2458043.90416   10.969     2458043.92288   10.847
 2458043.90602   10.986     2458043.92476   10.868
 2458043.91404   10.968     2458043.92724   10.874
 2458043.91710   10.978     2458043.92912   10.856
 2458043.91953   10.964     2458043.93101   10.850
 2458043.92198   10.931     2458043.93286   10.846
 2458043.92382   10.984     2458043.93471   10.843
 2458043.92571   10.963     2458043.93658   10.851
 2458043.92757   10.946     2458043.93842   10.815
 2458043.92946   10.947     2458043.94029   10.818
 2458043.93134   10.939     2458043.94214   10.860
 2458043.93320   10.932     2458043.94585   10.825
 2458043.93504   10.937     2458043.94771   10.819
 2458043.93690   10.953     2458043.95266   10.841
 2458043.93936   10.914     2458043.96993   10.810
 2458043.94123   10.938     2458043.97242   10.817
 2458043.94494   10.920     2458043.97426   10.810
 2458043.94681   10.900     2458043.97614   10.801
 2458043.94865   10.882     2458043.97794   10.807
 2458043.96535   10.877     2458043.98100   10.801
 2458043.97151   10.896     2458043.98526   10.794
 2458043.97397   10.893     2458043.98831   10.803
 2458043.97585   10.899     2458043.99509   10.817
 2458043.97766   10.911     2458043.99756   10.794
 2458043.98011   10.895     2458043.99941   10.841
 2458043.98314   10.916     2458044.00184   10.798
 2458043.98497   10.903     2458044.00368   10.818
 2458043.98986   10.890     2458044.00553   10.785
 2458043.99232   10.894     2458044.00737   10.821
 2458043.99665   10.889     2458044.01041   10.786
 2458043.99912   10.905     2458063.61376   10.933
 2458044.00278   10.878     2458063.61554   10.932
 2458044.00646   10.873     2458063.61729   10.904
 2458044.00952   10.872     2458063.61904   10.931
 2458044.01196   10.905     2458063.62078   10.935
 2458063.61405   11.034     2458063.62253   10.927
 2458063.61583   11.036     2458063.62430   10.929
 2458063.61758   11.037     2458063.62605   10.923
 2458063.61932   11.014     2458063.62782   10.935
 2458063.62107   11.032     2458063.62958   10.921
 2458063.62284   11.016     2458063.63133   10.929
 2458063.62459   10.989     2458063.63309   10.911
 2458063.62634   11.015     2458063.63485   10.889
 2458063.62811   10.997     2458063.63660   10.926
 2458063.62987   11.030     2458063.63835   10.925
 2458063.63222   11.035     2458063.64010   10.933
 2458063.63398   11.033     2458063.64185   10.940
 2458063.63572   11.005     2458063.64361   10.922
 2458063.63748   11.028     2458063.64537   10.931
 2458063.63923   11.030     2458063.64711   10.923
 2458063.64098   11.049     2458063.64887   10.950
 2458063.64273   11.015     2458063.65063   10.939
 2458063.64450   11.007     2458063.65239   10.948
 2458063.64625   11.028     2458063.65415   10.913
 2458063.64799   11.017     2458063.65590   10.922
 2458063.64976   11.021     2458063.65765   10.945
 2458063.65152   11.010     2458063.65939   10.949
 2458063.65328   11.016     2458063.66115   10.943
 2458063.65503   11.003     2458063.66290   10.932
 2458063.65678   11.005     2458063.66465   10.936
 2458063.65910   11.029     2458063.66640   10.938
 2458063.66086   11.027     2458063.66815   10.920
 2458063.66261   11.018     2458063.66991   10.922
 2458063.66436   11.037     2458063.67167   10.907
 2458063.66611   11.009     2458063.67342   10.929
 2458063.66787   11.020     2458063.67517   10.940
 2458063.66962   11.030     2458063.67692   10.927
 2458063.67138   11.011     2458063.67869   10.935
 2458063.67313   11.010     2458063.68043   10.919
 2458063.67488   11.022     2458063.68218   10.919
 2458063.67663   11.038     2458063.68394   10.907
 2458063.67840   11.003     2458063.68570   10.925
 2458063.68015   11.044     2458063.68745   10.908
 2458063.68189   11.016     2458063.68920   10.888
 2458063.68364   11.022     2458063.69097   10.907
 2458063.68541   11.014     2458063.69271   10.874
 2458063.68716   10.991     2458063.69446   10.895
 2458063.68891   10.986     2458063.69622   10.865
 2458063.69068   10.989     2458063.69797   10.864
 2458063.69242   10.966     2458063.69972   10.878
 2458063.69417   10.986     2458063.70146   10.851
 2458063.69593   10.983     2458063.70323   10.863
 2458063.69768   10.945     2458063.70498   10.855
 2458063.69943   10.952     2458063.70675   10.841
 2458063.70117   10.943     2458063.70850   10.845
 2458063.70295   10.967     2458063.71025   10.801
 2458063.70469   10.978     2458063.71201   10.833
 2458063.70646   10.923     2458063.71376   10.813
 2458063.70821   10.938     2458063.71550   10.818
 2458063.70996   10.934     2458063.71725   10.834
 2458063.71172   10.926     2458063.71901   10.816
 2458063.71347   10.893     2458063.72078   10.839
 2458063.71521   10.914     2458063.72253   10.824
 2458063.71696   10.907     2458063.72430   10.832
 2458063.71871   10.914     2458063.72605   10.822
 2458063.72048   10.907     2458063.72779   10.814
 2458063.72224   10.911     2458063.72955   10.815
 2458063.72400   10.926     2458063.73130   10.817
 2458063.72576   10.915     2458063.73305   10.803
 2458063.72751   10.916     2458063.73480   10.804
 2458063.72926   10.929     2458063.73656   10.815
 2458063.73101   10.930     2458063.73832   10.827
 2458063.73276   10.911     2458063.74007   10.816
 2458063.73451   10.921     2458063.74183   10.826
 2458063.73627   10.894     2458063.74358   10.829
 2458063.73803   10.896     2458063.74534   10.819
 2458063.73978   10.898     2458063.74709   10.820
 2458063.74154   10.905     2458063.74916   10.795
 2458063.74329   10.908     2458063.75092   10.798
 2458063.74505   10.914     2458063.75267   10.811
 2458063.74738   10.894     2458063.75444   10.825
 2458063.74946   10.919     2458063.75620   10.795
 2458063.75121   10.914     2458063.75794   10.807
 2458063.75356   10.895     2458063.75972   10.804
 2458063.75533   10.888     2458063.76146   10.815
 2458063.75708   10.929     2458063.76321   10.838
 2458063.75885   10.889     2458063.76498   10.824
 2458063.76059   10.893     2458063.76673   10.839
 2458063.76234   10.889     2458063.76848   10.820
 2458063.76411   10.890     2458063.77025   10.799
 2458063.76586   10.889     2458063.77202   10.825
 2458063.76761   10.907     2458063.77377   10.821
 2458063.76938   10.917     2458063.77552   10.824
 2458063.77114   10.878     2458063.77728   10.833
 2458063.77290   10.917     2458063.77903   10.839
 2458063.77465   10.918     2458063.78079   10.812
 2458063.77640   10.930     2458063.78255   10.817
 2458063.77816   10.921     2458063.78430   10.819
 2458063.77991   10.902     2458063.78605   10.803
 2458063.78167   10.891     2458063.78779   10.811
 2458063.78343   10.916     2458063.78954   10.815
 2458063.78518   10.903     2458063.79131   10.817
 2458063.78693   10.916     2458063.79308   10.824
 2458063.78867   10.918     2458063.79483   10.818
 2458063.79043   10.902     2458063.79658   10.822
 2458063.79219   10.909     2458063.79834   10.837
 2458063.79396   10.912     2458063.80011   10.822
 2458063.79571   10.929     2458063.80186   10.813
 2458063.79746   10.913     2458063.80363   10.805
 2458063.79923   10.915     2458063.80537   10.807
 2458063.80099   10.897     2458063.80712   10.834
 2458063.80274   10.891     2458063.80888   10.809
 2458063.80451   10.911     2458063.81063   10.825
 2458063.80625   10.901     2458063.81238   10.808
 2458063.80800   10.906     2458063.81412   10.815
 2458063.80976   10.882     2458063.81589   10.821
 2458063.81151   10.895     2458063.81764   10.795
 2458063.81326   10.926     2458063.81939   10.803
 2458063.81500   10.903     2458063.82114   10.813
 2458063.81677   10.900     2458063.82291   10.804
 2458063.81852   10.897     2458063.82466   10.807
 2458063.82027   10.894     2458063.82640   10.813
 2458063.82203   10.891     2458063.82816   10.816
 2458063.82379   10.900     2458063.82991   10.804
 2458063.82554   10.886     2458063.83166   10.838
 2458063.82729   10.899     2458063.83341   10.824
 2458063.82904   10.910     2458063.83516   10.822
 2458063.83079   10.901     2458063.83691   10.823
 2458063.83254   10.902     2458063.83866   10.820
 2458063.83430   10.913     2458063.84042   10.840
 2458063.83604   10.910     2458063.84218   10.805
 2458063.83837   10.927     2458063.84393   10.833
 2458063.84013   10.926     2458063.84569   10.832
 2458063.84189   10.920     2458063.84744   10.817
 2458063.84364   10.926     2458063.84919   10.819
 2458063.84540   10.902     2458063.85095   10.848
 2458063.84716   10.907     2458063.85270   10.822
 2458063.84890   10.942     2458063.86028   10.815
 2458063.85065   10.911     2458063.86203   10.818
 2458063.85241   10.895     2458063.86380   10.800
 2458063.86058   10.913     2458063.86555   10.824
 2458063.86233   10.903     2458063.86729   10.821
 2458063.86410   10.912     2458063.86906   10.814
 2458063.86585   10.916     2458063.87081   10.820
 2458063.86759   10.922     2458063.87256   10.824
 2458063.86937   10.912     2458063.87439   10.819
 2458063.87111   10.902     2458063.87614   10.826
 2458063.87286   10.919     2458063.87847   10.803
 2458063.87469   10.925     2458063.88022   10.826
 2458063.87644   10.929     2458063.88199   10.814
 2458063.87818   10.896     2458063.88374   10.824
 2458063.87993   10.924     2458063.88549   10.797
 2458063.88170   10.908     2458063.88726   10.817
 2458063.88345   10.898     2458063.88902   10.810
 2458063.88520   10.892     2458063.89078   10.805
 2458063.88697   10.899     2458063.89254   10.809
 2458063.88873   10.874     2458063.89428   10.812
 2458063.89049   10.905     2458063.89604   10.806
 2458063.89224   10.930     2458063.89780   10.820
 2458063.89399   10.890     2458063.89956   10.804
 2458063.89575   10.893     2458063.90131   10.798
 2458063.89750   10.896     2458063.90362   10.829
 2458063.89926   10.899     2458063.90538   10.822
 2458063.90160   10.900     2458063.90713   10.841
 2458063.90391   10.909     2458063.91590   10.808
 2458063.90567   10.921     2458063.91765   10.785
 2458063.90742   10.926     2458063.91940   10.848
 2458063.91561   10.906     2458063.92117   10.814
 2458063.91736   10.906     2458063.92350   10.803
 2458063.91911   10.929     2458063.92526   10.834
 2458063.92088   10.900     2458067.58119   10.817
 2458063.92263   10.917     2458067.58317   10.827
 2458063.92438   10.906     2458067.58516   10.830
 2458063.92615   10.893     2458067.58714   10.821
 2458067.58154   10.919     2458067.58907   10.810
 2458067.58350   10.896     2458067.59094   10.824
 2458067.58551   10.906     2458067.59278   10.813
 2458067.58749   10.900     2458067.59484   10.814
 2458067.58938   10.906     2458067.59677   10.819
 2458067.59125   10.902     2458067.59868   10.809
 2458067.59310   10.899     2458067.60061   10.816
 2458067.59518   10.896     2458067.60252   10.822
 2458067.59708   10.898     2458067.60445   10.810
 2458067.59903   10.896     2458067.60636   10.805
 2458067.60092   10.892     2458067.60830   10.822
 2458067.60287   10.904     2458067.61021   10.805
 2458067.60477   10.902     2458067.61215   10.814
 2458067.60671   10.900     2458067.61405   10.821
 2458067.60861   10.886     2458067.61598   10.821
 2458067.61055   10.918     2458067.61789   10.821
 2458067.61246   10.902     2458067.61983   10.826
 2458067.61440   10.911     2458067.62173   10.814
 2458067.61629   10.932     2458067.62368   10.806
 2458067.61824   10.917     2458067.62558   10.834
 2458067.62015   10.916     2458067.62751   10.819
 2458067.62208   10.910     2458067.62942   10.821
 2458067.62399   10.921     2458067.63136   10.813
 2458067.62592   10.917     2458067.63326   10.818
 2458067.62782   10.930     2458067.63519   10.831
 2458067.62976   10.890     2458067.63710   10.817
 2458067.63167   10.911     2458067.63904   10.812
 2458067.63361   10.908     2458067.64095   10.809
 2458067.63551   10.919     2458067.64288   10.805
 2458067.63745   10.903     2458067.64479   10.808
 2458067.63936   10.880     2458067.64672   10.801
 2458067.64129   10.913     2458067.64863   10.805
 2458067.64319   10.899     2458067.65056   10.790
 2458067.64513   10.888     2458067.65247   10.800
 2458067.64703   10.912     2458067.65441   10.811
 2458067.64898   10.884     2458067.65632   10.794
 2458067.65088   10.897     2458067.65825   10.802
 2458067.65282   10.876     2458067.66016   10.814
 2458067.65472   10.906     2458067.66210   10.809
 2458067.65666   10.894     2458067.66402   10.819
 2458067.65856   10.891     2458067.66593   10.796
 2458067.66050   10.888     2458067.66787   10.816
 2458067.66244   10.894     2458067.66979   10.812
 2458067.66435   10.902     2458067.67171   10.823
 2458067.66627   10.909     2458067.67362   10.808
 2458067.66819   10.900     2458067.67555   10.805
 2458067.67012   10.892     2458067.67747   10.823
 2458067.67203   10.906     2458067.67939   10.813
 2458067.67395   10.897     2458067.68130   10.828
 2458067.67587   10.897     2458067.68324   10.802
 2458067.67781   10.892     2458067.68516   10.807
 2458067.67972   10.910     2458067.68708   10.815
 2458067.68164   10.901     2458067.68900   10.814
 2458067.68356   10.917     2458067.69092   10.809
 2458067.68549   10.907     2458067.69283   10.810
 2458067.68740   10.904     2458067.69476   10.810
 2458067.68934   10.895     2458067.69667   10.811
 2458067.69124   10.903     2458067.69861   10.819
 2458067.69317   10.897     2458067.70052   10.810
 2458067.69509   10.913     2458067.70245   10.827
 2458067.69702   10.891     2458067.70436   10.805
 2458067.69893   10.905     2458067.70629   10.801
 2458067.70085   10.898     2458067.70820   10.804
 2458067.70277   10.884     2458067.71013   10.803
 2458067.70469   10.889     2458067.71204   10.803
 2458067.70661   10.892     2458067.71398   10.806
 2458067.70854   10.901     2458067.71589   10.805
 2458067.71046   10.891     2458108.57086   10.820
 2458067.71238   10.915     2458108.57286   10.829
 2458067.71430   10.901     2458108.57489   10.843
 2458108.56911   10.904     2458108.57690   10.825
 2458108.57119   10.902     2458108.57893   10.819
 2458108.57322   10.919     2458108.58093   10.822
 2458108.57522   10.902     2458108.58295   10.825
 2458108.57726   10.904     2458108.58497   10.837
 2458108.57926   10.915     2458108.58699   10.814
 2458108.58128   10.910     2458108.58900   10.847
 2458108.58328   10.897     2458108.59102   10.823
 2458108.58532   10.895     2458108.59302   10.827
 2458108.58732   10.910     2458108.59506   10.822
 2458108.58935   10.910     2458108.59706   10.811
 2458108.59135   10.909     2458108.59909   10.818
 2458108.59405   10.915     2458108.60109   10.802
 2458108.59607   10.888     2458108.60314   10.811
 2458108.59808   10.911     2458108.60514   10.797
 2458108.60010   10.914     2458108.60717   10.824
 2458108.60210   10.907     2458108.60920   10.808
 2458108.60415   10.897     2458108.61123   10.820
 2458108.60615   10.909     2458108.61326   10.830
 2458108.60818   10.912     2458108.61530   10.814
 2458108.61022   10.882     2458108.61734   10.809
 2458108.61228   10.903     2458108.61936   10.817
 2458108.61429   10.905     2458108.62137   10.810
 2458108.61635   10.908     2458108.62341   10.838
 2458108.61835   10.908     2458108.62542   10.815
 2458108.62038   10.897     2458108.62744   10.839
 2458108.62240   10.903     2458108.62944   10.832
 2458108.62443   10.911     2458108.63148   10.830
 2458108.62643   10.919     2458108.63348   10.835
 2458108.62845   10.909     2458108.63551   10.836
 2458108.63046   10.928     2458108.63751   10.804
 2458108.63249   10.924     2458108.63954   10.834
 2458108.63450   10.934     2458108.64156   10.807
 2458108.63652   10.928     2458108.64359   10.814
 2458108.63852   10.916     2458108.64559   10.833
 2458108.64057   10.909     2458108.64761   10.824
 2458108.64257   10.894     2458108.64963   10.820
 2458108.64460   10.921     2458108.65166   10.823
 2458108.64660   10.918     2458108.65367   10.819
 2458108.64863   10.915     2458108.65569   10.819
 2458108.65065   10.913     2458108.65769   10.826
 2458108.65268   10.913     2458108.65974   10.811
 2458108.65468   10.911     2458108.66174   10.805
 2458108.65670   10.909     2458108.66377   10.825
 2458108.65871   10.912     2458108.66646   10.828
 2458108.66076   10.913     2458109.55755   10.844
 2458108.66276   10.905     2458109.55950   10.816
 2458108.66544   10.925     2458109.56140   10.810
 2458108.66747   10.893     2458109.56334   10.816
 2458109.55724   10.909     2458109.56524   10.835
 2458109.55917   10.925     2458109.56718   10.819
 2458109.56109   10.890     2458109.56908   10.805
 2458109.56301   10.928     2458109.57102   10.866
 2458109.56557   10.924     2458109.57292   10.819
 2458109.56749   10.933     2458109.57484   10.830
 2458109.56941   10.920     2458109.57674   10.828
 2458109.57133   10.911     2458109.57868   10.811
 2458109.57326   10.894     2458109.58058   10.811
 2458109.57515   10.938     2458109.58253   10.820
 2458109.57707   10.942     2458109.58444   10.828
 2458109.57900   10.900     2458109.58638   10.815
 2458109.58092   10.915     2458109.58828   10.815
 2458109.58284   10.928     2458109.59022   10.806
 2458109.58540   10.890     2458109.59213   10.825
 2458109.58734   10.899     2458109.59408   10.820
 2458109.58924   10.920     2458109.59597   10.801
 2458109.59119   10.889     2458109.59792   10.810
 2458109.59309   10.896     2458109.59983   10.831
 2458109.59504   10.908     2458109.60176   10.811
 2458109.59693   10.915     2458109.60366   10.801
 2458109.59889   10.902     2458109.60560   10.824
 2458109.60079   10.888     2458109.60752   10.824
 2458109.60272   10.890     2458109.60947   10.838
 2458109.60462   10.904     2458109.61137   10.814
 2458109.60656   10.910     2458109.61331   10.843
 2458109.60850   10.906     2458109.61523   10.827
 2458109.61043   10.900     2458109.61719   10.848
 2458109.61234   10.887     2458109.61914   10.834
 2458109.61428   10.908     2458109.62110   10.821
 2458109.61622   10.933     2458109.62304   10.832
 2458109.61818   10.910     2458109.62502   10.820
 2458109.62013   10.914     2458109.62697   10.827
 2458109.62209   10.929     2458109.63014   10.825
 2458109.62403   10.945     2458109.63275   10.820
 2458109.62599   10.918     2458109.63544   10.807
 2458109.62839   10.919     2458109.63783   10.826
 2458109.63143   10.915     2458109.64006   10.821
 2458109.63398   10.897     2458109.64315   10.816
 2458109.63675   10.929     2458109.64597   10.829
 2458109.63888   10.898     2458109.64863   10.821
 2458109.64207   10.923     2458109.65087   10.805
 2458109.64426   10.900     2458109.65353   10.828
 2458109.64749   10.940     2458109.65586   10.806
 2458109.64973   10.905     2458109.65802   10.806
 2458109.65199   10.898     2458109.66030   10.804
 2458109.65459   10.910     2458109.66259   10.802
 2458109.65692   10.895     2458109.66566   10.801
 2458109.65916   10.905     2458109.66772   10.813
 2458109.66143   10.910     2458109.67003   10.833
 2458109.66450   10.910     2458109.67211   10.833
 2458109.66667   10.910     2458109.67552   10.824
 2458109.66895   10.926     2458109.67810   10.828
 2458109.67105   10.915     2458109.68034   10.836
 2458109.67322   10.926     2458109.68242   10.818
 2458109.67656   10.907     2458109.68472   10.830
 2458109.67928   10.925     2458109.68747   10.818
 2458109.68136   10.932     2458109.69024   10.822
 2458109.68361   10.910     2458109.69681   10.835
 2458109.68575   10.910     2458110.56135   10.836
 2458109.68911   10.912     2458110.56325   10.834
 2458109.69521   10.913     2458110.56518   10.842
 2458109.69853   10.930     2458110.56710   10.831
 2458110.56232   10.914     2458110.56902   10.839
 2458110.56422   10.935     2458110.57094   10.845
 2458110.56616   10.933     2458110.57286   10.829
 2458110.56806   10.916     2458110.57476   10.843
 2458110.57000   10.944     2458110.57668   10.832
 2458110.57190   10.921     2458110.57858   10.831
 2458110.57382   10.907     2458110.58050   10.822
 2458110.57572   10.936     2458110.58241   10.825
 2458110.57764   10.907     2458110.58433   10.819
 2458110.57954   10.934     2458110.58625   10.818
 2458110.58147   10.914     2458110.58818   10.822
 2458110.58337   10.918     2458110.59009   10.815
 2458110.58531   10.910     2458110.59203   10.820
 2458110.58721   10.901     2458110.59394   10.830
 2458110.58916   10.911     2458110.59587   10.824
 2458110.59105   10.918     2458110.59778   10.839
 2458110.59300   10.905     2458110.59971   10.834
 2458110.59490   10.918     2458110.60162   10.822
 2458110.59684   10.917     2458110.60354   10.828
 2458110.59874   10.922     2458110.60544   10.834
 2458110.60068   10.908     2458110.60738   10.853
 2458110.60258   10.911     2458110.60928   10.826
 2458110.60450   10.931     2458110.61120   10.823
 2458110.60640   10.929     2458110.61310   10.820
 2458110.60834   10.923     2458110.61531   10.831
 2458110.61024   10.890     2458110.61721   10.830
 2458110.61216   10.902     2458110.61914   10.838
 2458110.61406   10.930     2458110.62104   10.826
 2458110.61627   10.912     2458110.62298   10.832
 2458110.61818   10.912     2458110.62489   10.826
 2458110.62010   10.914     2458110.62684   10.817
 2458110.62202   10.909     2458110.62874   10.807
 2458110.62394   10.903     2458110.63066   10.821
 2458110.62588   10.912     2458110.63257   10.815
 2458110.62780   10.937     2458110.63450   10.843
 2458110.62970   10.903     2458110.63641   10.833
 2458110.63162   10.919     2458110.63834   10.840
 2458110.63354   10.929     2458110.64024   10.844
 2458110.63546   10.913     2458110.64216   10.852
 2458110.63738   10.951     2458110.64407   10.866
 2458110.63930   10.941     2458110.64600   10.875
 2458110.64120   10.919     2458110.64790   10.865
 2458110.64312   10.939     2458110.64982   10.885
 2458110.64504   10.947     2458110.65173   10.884
 2458110.64696   10.948     2458110.65365   10.898
 2458110.64886   10.985     2458110.65555   10.904
 2458110.65078   10.955     2458110.65747   10.901
 2458110.65269   10.956     2458110.65938   10.924
 2458110.65461   10.988     2458110.66130   10.920
 2458110.65651   10.991     2458110.66322   10.928
 2458110.65843   10.993     2458110.66514   10.927
 2458110.66034   11.021     2458110.66707   10.926
 2458110.66226   11.005     2458110.66899   10.932
 2458110.66418   11.020     2458110.67091   10.941
 2458110.66611   11.040     2458110.67345   10.921
 2458110.66803   11.037     2458110.67540   10.916
 2458110.66995   11.009     2458110.67730   10.940
 2458110.67187   11.011     2458110.67921   10.941
 2458110.67379   11.014     2458110.68112   10.939
 2458110.67571   11.018     2458110.68306   10.921
 2458110.67763   11.026     2458110.68496   10.924
 2458110.67953   11.031     2458110.68688   10.932
 2458110.68146   11.052     2458110.68878   10.946
 2458110.68337   11.021     2458110.69070   10.946
 2458110.68529   11.018     2458110.69261   10.933
 2458110.68719   11.028     2458110.69454   10.950
 2458110.68911   11.027     2458110.69645   10.921
 2458110.69101   11.021     2458110.69838   10.930
 2458110.69295   11.028     2458111.64522   10.908
 2458110.69485   11.027     2458111.64715   10.902
 2458110.69680   11.025     2458111.64907   10.889
 2458111.64300   10.970     2458111.65356   10.886
 2458111.64491   10.959     2458111.65547   10.903
 2458111.64683   10.963     2458111.65740   10.904
 2458111.64875   10.990     2458111.65931   10.892
 2458111.65068   10.965     2458111.66124   10.899
 2458111.65260   10.994     2458111.66315   10.911
 2458111.65452   10.989     2458111.66508   10.914
 2458111.65644   10.997     2458111.66699   10.897
 2458111.65836   10.984     2458111.66893   10.893
 2458111.66028   10.998     2458111.67082   10.889
 2458111.66220   10.982     2458111.67277   10.860
 2458111.66412   10.990     2458111.69294   10.879
 2458111.66604   10.972     2458111.69678   10.880
 2458111.66797   10.968     2458111.69868   10.836
 2458111.66989   10.984     2458111.70062   10.878
 2458111.67181   10.986     2458111.70252   10.860
 2458111.67373   10.976     2458111.70444   10.858
 2458111.69325   10.954     2458111.70634   10.849
 2458111.69517   10.982     2458111.70829   10.859
 2458111.69710   10.966     2458111.71146   10.818
 2458111.69902   10.962     2458111.71911   10.820
 2458111.70094   10.921     2458111.72103   10.806
 2458111.70286   10.949     2458111.72486   10.799
 2458111.70476   10.937     2458111.72678   10.816
 2458111.70668   10.912     2458111.72870   10.827
 2458111.70860   10.921     2458111.73062   10.788
 2458111.71114   10.936     2458111.73387   10.791
 2458111.71369   10.903     2458111.73717   10.789
 2458111.71562   10.920     2458111.74508   10.797
 2458111.71752   10.892     2458111.75303   10.797
 2458111.71944   10.902     2458111.75502   10.797
 2458111.72134   10.899     2458111.76359   10.811
 2458111.72390   10.892     2458111.81513   10.787
 2458111.72647   10.879     2458112.56511   10.930
 2458111.72839   10.879     2458112.56703   10.922
 2458111.73158   10.879     2458112.56895   10.913
 2458111.73354   10.904     2458112.57088   10.931
 2458111.73619   10.894     2458112.57280   10.923
 2458111.73816   10.883     2458112.57472   10.919
 2458111.74476   10.882     2458112.57664   10.915
 2458111.74941   10.870     2458112.57856   10.938
 2458111.75205   10.879     2458112.58048   10.939
 2458111.75470   10.873     2458112.58240   10.934
 2458111.75799   10.885     2458112.58432   10.941
 2458111.76063   10.875     2458112.58624   10.937
 2458111.76593   10.885     2458112.58817   10.938
 2458111.79558   10.889     2458112.59009   10.938
 2458111.79831   10.908     2458112.59201   10.908
 2458111.81273   10.883     2458112.59392   10.932
 2458111.81546   10.911     2458112.59584   10.936
 2458112.56480   11.021     2458112.59776   10.918
 2458112.56737   11.027     2458112.59968   10.921
 2458112.56927   11.006     2458112.60160   10.929
 2458112.57121   11.024     2458112.64015   10.893
 2458112.57311   11.020     2458112.64256   10.904
 2458112.57505   11.009     2458112.64779   10.906
 2458112.57695   11.035     2458112.66054   10.872
 2458112.57890   11.029     2458112.66245   10.837
 2458112.58079   11.021     2458112.66439   10.832
 2458112.58274   10.995     2458112.66630   10.825
 2458112.58464   11.017     2458112.66950   10.832
 2458112.58658   11.039     2458112.67142   10.823
 2458112.58848   11.037     2458112.67334   10.842
 2458112.59042   11.017     2458112.67595   10.825
 2458112.59232   11.007     2458112.67852   10.838
 2458112.59425   11.016     2458112.68041   10.830
 2458112.59615   11.027     2458112.68236   10.829
 2458112.59810   11.008     2458112.68427   10.804
 2458112.59999   11.016     2458112.68620   10.822
 2458112.60194   11.017     2458112.68810   10.806
 2458112.60384   11.001     2458112.69004   10.817
 2458112.63967   11.019     2458112.69194   10.812
 2458112.64225   10.999     2458112.69389   10.819
 2458112.64416   10.987     2458112.69578   10.823
 2458112.64618   11.005     2458112.69770   10.831
 2458112.64875   10.969     2458112.69960   10.822
 2458112.65065   10.991     2458112.70155   10.845
 2458112.65259   10.981     2458112.70345   10.817
 2458112.65449   10.964     2458112.70537   10.814
 2458112.65769   10.969     2458112.70726   10.803
 2458112.66086   10.946     2458112.70920   10.831
 2458112.66280   10.941     2458112.71109   10.804
 2458112.66470   10.924     2458112.71302   10.815
 2458112.66664   10.925     2458112.71491   10.809
 2458112.66854   10.946     2458112.71685   10.828
 2458112.67048   10.921     2458112.71874   10.834
 2458112.67238   10.931     2458112.72069   10.831
 2458112.67435   10.928     2458112.72259   10.811
 2458112.67626   10.911     2458112.72457   10.807
 2458112.67820   10.910     2458112.72646   10.832
 2458112.68010   10.890     2458112.72841   10.840
 2458112.68205   10.911     2458112.73031   10.816
 2458112.68396   10.911     2458112.73223   10.835
 2458112.68589   10.900     2458112.73413   10.831
 2458112.68779   10.914     2458112.73607   10.805
 2458112.68973   10.908     2458112.73797   10.824
 2458112.69163   10.900     2458112.73991   10.819
 2458112.69357   10.918     2458112.74181   10.850
 2458112.69547   10.904     2458112.74373   10.818
 2458112.69739   10.916     2458112.74563   10.821
 2458112.69929   10.915     2458112.74756   10.831
 2458112.70123   10.901     2458112.74947   10.835
 2458112.70313   10.908     2458112.75140   10.834
 2458112.70505   10.897     2458112.75331   10.852
 2458112.70695   10.895     2458112.75525   10.861
 2458112.70888   10.897     2458112.75714   10.830
 2458112.71078   10.906     2458112.75907   10.814
 2458112.71270   10.912     2458112.76341   10.834
 2458112.71460   10.892     2458112.76535   10.827
 2458112.71653   10.909     2458112.76727   10.822
 2458112.71843   10.907     2458112.76919   10.811
 2458112.72038   10.923     2458112.77111   10.818
 2458112.72227   10.898     2458112.77303   10.826
 2458112.72425   10.884     2458112.77496   10.829
 2458112.72615   10.917     2458112.77688   10.819
 2458112.72810   10.909     2458112.77880   10.811
 2458112.72999   10.890     2458112.78072   10.806
 2458112.73191   10.900     2458112.78264   10.820
 2458112.73381   10.930     2458112.78456   10.806
 2458112.73576   10.893     2458112.78648   10.833
 2458112.73766   10.913     2458112.78840   10.803
 2458112.73960   10.922     2458112.79034   10.809
 2458112.74150   10.932     2458112.79226   10.806
 2458112.74342   10.916     2458112.79418   10.830
 2458112.74532   10.910     2458112.79610   10.836
 2458112.74725   10.908     2458112.79802   10.840
 2458112.74915   10.926     2458112.80124   10.814
 2458112.75109   10.929     2458112.80315   10.821
 2458112.75299   10.949     2458112.80508   10.836
 2458112.75493   10.924     2458112.80698   10.857
 2458112.75748   10.921     2458112.80892   10.824
 2458112.75938   10.909     2458112.81082   10.822
 2458112.76374   10.916     2458112.81276   10.806
 2458112.76631   10.915     2458112.81466   10.822
 2458112.76823   10.928     2458112.81658   10.827
 2458112.77015   10.898     2458112.81848   10.834
 2458112.77207   10.915     2458112.82043   10.821
 2458112.77401   10.898     2458112.82232   10.841
 2458112.77592   10.916     2458113.55949   10.894
 2458112.77785   10.907     2458113.56142   10.902
 2458112.77976   10.899     2458113.56334   10.908
 2458112.78169   10.898     2458113.56526   10.905
 2458112.78360   10.934     2458113.56718   10.881
 2458112.78553   10.896     2458113.56910   10.908
 2458112.78744   10.910     2458113.57102   10.922
 2458112.78938   10.901     2458113.57294   10.884
 2458112.79130   10.903     2458113.57484   10.905
 2458112.79322   10.904     2458113.57676   10.910
 2458112.79514   10.931     2458113.57866   10.904
 2458112.79706   10.913     2458113.58058   10.929
 2458112.79898   10.906     2458113.58256   10.894
 2458112.80155   10.896     2458113.58448   10.886
 2458112.80348   10.905     2458113.58638   10.883
 2458112.80539   10.906     2458113.58830   10.867
 2458112.80794   10.936     2458113.59022   10.875
 2458112.80988   10.917     2458113.59214   10.845
 2458112.81178   10.927     2458113.59406   10.865
 2458112.81373   10.905     2458113.59598   10.848
 2458112.81562   10.929     2458113.59791   10.855
 2458112.81754   10.898     2458113.59983   10.841
 2458112.81944   10.881     2458113.60175   10.835
 2458112.82139   10.891     2458113.60367   10.837
 2458113.55855   11.000     2458113.60559   10.847
 2458113.56046   10.960     2458113.60751   10.820
 2458113.56239   10.995     2458113.60943   10.828
 2458113.56430   10.962     2458113.61135   10.819
 2458113.56622   10.978     2458113.61327   10.841
 2458113.56814   10.980     2458113.61520   10.820
 2458113.57071   11.005     2458113.61712   10.816
 2458113.57263   11.001     2458113.61904   10.827
 2458113.57453   10.995     2458113.62096   10.809
 2458113.57645   10.995     2458113.62288   10.818
 2458113.57835   11.009     2458113.62480   10.823
 2458113.58027   10.991     2458113.62672   10.822
 2458113.58225   10.994     2458113.62864   10.834
 2458113.58479   10.950     2458113.63057   10.817
 2458113.58671   10.978     2458113.63249   10.817
 2458113.58861   10.968     2458113.63441   10.829
 2458113.59056   10.953     2458113.63633   10.829
 2458113.59245   10.948     2458113.63825   10.821
 2458113.59440   10.952     2458113.64017   10.841
 2458113.59630   10.971     2458113.64209   10.818
 2458113.59824   10.926     2458113.64401   10.827
 2458113.60014   10.933     2458113.64593   10.830
 2458113.60208   10.910     2458113.64786   10.818
 2458113.60398   10.900     2458113.64978   10.822
 2458113.60593   10.903     2458113.65170   10.825
 2458113.60782   10.895     2458113.65362   10.834
 2458113.60977   10.904     2458113.65552   10.842
 2458113.61167   10.906     2458113.65744   10.849
 2458113.61361   10.884     2458113.65934   10.832
 2458113.61551   10.934     2458113.66156   10.820
 2458113.61745   10.904     2458113.66346   10.815
 2458113.61935   10.908     2458113.66540   10.832
 2458113.62130   10.922     2458113.66730   10.827
 2458113.62319   10.901     2458113.66924   10.821
 2458113.62514   10.875     2458113.67114   10.825
 2458113.62704   10.915     2458113.67306   10.821
 2458113.62898   10.911     2458113.67496   10.806
 2458113.63088   10.923     2458113.67688   10.821
 2458113.63282   10.904     2458113.67878   10.814
 2458113.63472   10.929     2458113.68071   10.836
 2458113.63666   10.923     2458113.68261   10.815
 2458113.63856   10.929     2458113.68454   10.800
 2458113.64051   10.904     2458113.68644   10.831
 2458113.64240   10.913     2458113.68837   10.827
 2458113.64435   10.902     2458113.69027   10.829
 2458113.64625   10.911     2458113.69220   10.838
 2458113.64819   10.917     2458113.69410   10.807
 2458113.65009   10.919     2458113.69605   10.808
 2458113.65203   10.917     2458113.69797   10.829
 2458113.65393   10.936     2458113.69989   10.835
 2458113.65585   10.923     2458113.70179   10.824
 2458113.65775   10.932     2458113.70372   10.826
 2458113.65995   10.902     2458113.70562   10.833
 2458113.66187   10.905     2458113.70756   10.823
 2458113.66379   10.916     2458113.70946   10.823
 2458113.66571   10.932     2458113.71140   10.820
 2458113.66763   10.917     2458113.71401   10.822
 2458113.66955   10.907     2458113.71592   10.822
 2458113.67148   10.904     2458113.71784   10.821
 2458113.67337   10.908     2458113.72009   10.800
 2458113.67530   10.899     2458113.72202   10.808
 2458113.67719   10.907     2458113.72393   10.822
 2458113.67911   10.928     2458113.72585   10.825
 2458113.68102   10.887     2458113.72776   10.816
 2458113.68294   10.913     2458113.72968   10.833
 2458113.68485   10.890     2458113.73159   10.829
 2458113.68678   10.908     2458113.73352   10.823
 2458113.68869   10.898     2458113.73543   10.821
 2458113.69061   10.911     2458113.73735   10.824
 2458113.69252   10.910     2458113.73925   10.823
 2458113.69444   10.922     2458113.74117   10.842
 2458113.69638   10.907     2458113.74308   10.799
 2458113.69830   10.907     2458113.74500   10.826
 2458113.70020   10.910     2458113.74691   10.821
 2458113.70212   10.899     2458113.74883   10.828
 2458113.70403   10.901     2458113.75074   10.829
 2458113.70595   10.898     2458113.75266   10.835
 2458113.70787   10.913     2458113.75456   10.827
 2458113.70979   10.924     2458113.75713   10.815
 2458113.71172   10.921     2458113.75905   10.812
 2458113.71369   10.908     2458113.76097   10.829
 2458113.71560   10.909     2458113.76289   10.822
 2458113.71753   10.916     2458113.76486   10.811
 2458113.71978   10.892     2458113.76680   10.805
 2458113.72170   10.908     2458113.76870   10.846
 2458113.72361   10.913     2458113.77062   10.817
 2458113.72553   10.909     2458113.77253   10.804
 2458113.72744   10.927     2458113.77445   10.829
 2458113.72936   10.906     2458113.77636   10.827
 2458113.73127   10.913     2458113.77828   10.824
 2458113.73321   10.925     2458113.78019   10.798
 2458113.73512   10.913     2458113.78211   10.824
 2458113.73704   10.911     2458113.78401   10.827
 2458113.73894   10.909     2458113.78593   10.815
 2458113.74086   10.929     2458113.78785   10.813
 2458113.74277   10.915     2458113.79040   10.829
 2458113.74469   10.901     2458113.79235   10.820
 2458113.74660   10.884     2458113.79424   10.798
 2458113.74852   10.922     2458113.79681   10.825
 2458113.75043   10.931     2458113.79875   10.842
 2458113.75235   10.932     2458113.80065   10.840
 2458113.75425   10.924     2458113.80259   10.836
 2458113.75617   10.903     2458113.80450   10.853
 2458113.75809   10.915     2458113.80643   10.831
 2458113.76001   10.887     2458113.80833   10.856
 2458113.76193   10.899     2458113.81026   10.821
 2458113.76385   10.902     2458113.81217   10.838
 2458113.76584   10.880     2458113.81413   10.824
 2458113.76776   10.901     2458113.81604   10.810
 2458113.77031   10.896     2458113.81797   10.827
 2458113.77287   10.896     2458113.81990   10.811
 2458113.77477   10.905     2458113.82183   10.834
 2458113.77670   10.910     2458113.82373   10.835
 2458113.77860   10.943     2458113.82565   10.829
 2458113.78053   10.897     2457710.55923   10.847
 2458113.78243   10.904     2457710.56095   10.813
 2458113.78435   10.900     2457710.56266   10.864
 2458113.78625   10.899     2457710.56438   10.832
 2458113.78819   10.921     2457710.56610   10.885
 2458113.79009   10.896     2457710.56781   10.826
 2458113.79203   10.899     2457710.57011   10.890
 2458113.79393   10.903     2457710.57182   10.865
 2458113.79587   10.914     2457710.57468   10.841
 2458113.79777   10.913     2457710.58156   10.923
 2458113.79972   10.912     2457710.58672   10.868
 2458113.80163   10.907     2457710.58843   10.879
 2458113.80355   10.902     2457710.59016   10.884
 2458113.80546   10.906     2457710.59244   10.886
 2458113.80739   10.880     2457710.59417   10.899
 2458113.80929   10.907     2457710.59588   10.888
 2458113.81186   10.874     2457710.59761   10.912
 2458113.81380   10.900     2457710.59991   10.878
 2458113.81572   10.907     2457710.60162   10.896
 2458113.81764   10.936     2457710.60337   10.918
 2458113.81958   10.921     2457710.60512   10.921
 2458113.82152   10.931     2457710.60688   10.934
 2458113.82342   10.927     2457710.60862   10.895
 2458113.82534   10.942     2457710.61037   10.930
 2457710.55896   10.923     2457710.61212   10.909
 2457710.56067   10.919     2457710.61387   10.925
 2457710.56239   10.929     2457710.61564   10.936
 2457710.56411   10.963     2457710.61738   10.901
 2457710.56582   10.951     2457710.61913   10.908
 2457710.56754   10.917     2457710.62090   10.894
 2457710.56926   10.939     2457710.62265   10.878
 2457710.57153   10.912     2457710.62440   10.895
 2457710.57383   10.939     2457710.62733   10.912
 2457710.58071   10.966     2457710.63142   10.908
 2457710.58587   10.958     2457710.64723   10.920
 2457710.58758   10.957     2457710.64898   10.926
 2457710.58930   10.968     2457710.65073   10.901
 2457710.59102   10.992     2457710.65250   10.891
 2457710.59273   11.030     2457710.65425   10.896
 2457710.59446   11.019     2457710.65599   10.919
 2457710.59617   11.000     2457710.65834   10.905
 2457710.59789   11.003     2457710.66009   10.919
 2457710.59962   10.976     2457710.66184   10.902
 2457710.60133   10.997     2457710.66361   10.851
 2457710.60308   10.968     2457710.66594   10.900
 2457710.60483   11.027     2457710.66768   10.914
 2457710.60657   10.981     2457710.66945   10.899
 2457710.60833   11.000     2457710.67180   10.880
 2457710.61008   10.984     2457710.67356   10.872
 2457710.61183   10.994     2457710.67531   10.869
 2457710.61358   10.976     2457710.67706   10.873
 2457710.61593   10.950     2457710.67883   10.849
 2457710.61767   11.002     2457710.68058   10.827
 2457710.61942   10.995     2457710.68291   10.831
 2457710.62119   10.972     2457710.68525   10.826
 2457710.62294   10.974     2457710.68817   10.812
 2457710.62469   11.012     2457710.69225   10.808
 2457710.62704   10.981     2457710.70220   10.836
 2457710.63230   10.968     2457710.70514   10.808
 2457710.64752   10.996     2457710.70688   10.826
 2457710.64927   11.015     2457710.70863   10.808
 2457710.65102   11.010     2457710.71038   10.805
 2457710.65279   11.005     2457710.71213   10.796
 2457710.65454   10.988     2457710.71448   10.807
 2457710.65628   11.015     2457710.71798   10.829
 2457710.65805   10.994     2457710.71974   10.808
 2457710.65980   10.980     2457710.72209   10.822
 2457710.66155   10.980     2457710.72502   10.852
 2457710.66332   10.990     2457710.72677   10.821
 2457710.66507   10.962     2457710.72854   10.814
 2457710.66682   10.970     2457710.73029   10.796
 2457710.66859   10.977     2457710.73321   10.809
 2457710.67033   10.960     2457710.73496   10.822
 2457710.67209   10.946     2457710.73671   10.794
 2457710.67385   10.918     2457710.73847   10.792
 2457710.67560   10.967     2457710.74023   10.810
 2457710.67736   10.939     2457710.74197   10.828
 2457710.67912   10.967     2457710.74432   10.813
 2457710.68087   10.975     2457710.74672   10.794
 2457710.68261   10.904     2457710.74847   10.788
 2457710.68438   10.907     2457710.75023   10.788
 2457710.68671   10.896     2457710.75197   10.818
 2457710.68847   10.941     2457710.75372   10.798
 2457710.70073   10.894     2457710.75548   10.810
 2457710.70249   10.890     2457710.75723   10.836
 2457710.70424   10.894     2457710.75898   10.849
 2457710.70600   10.895     2457710.76072   10.795
 2457710.70775   10.893     2457710.76247   10.835
 2457710.70950   10.876     2457710.76424   10.812
 2457710.71125   10.915     2457710.76599   10.815
 2457710.71301   10.909     2457710.76994   10.809
 2457710.71476   10.900     2457710.77171   10.827
 2457710.71769   10.884     2457710.77345   10.825
 2457710.71945   10.909     2457710.77578   10.814
 2457710.72121   10.918     2457710.77754   10.834
 2457710.72298   10.876     2457710.77929   10.809
 2457710.72473   10.894     2457710.78104   10.812
 2457710.72706   10.946     2457710.78281   10.801
 2457710.72883   10.874     2457710.78513   10.833
 2457710.73057   10.884     2457710.78688   10.830
 2457710.73232   10.891     2457710.78924   10.850
 2457710.73467   10.880     2457710.79099   10.791
 2457710.73642   10.873     2457710.79274   10.800
 2457710.73817   10.923     2457710.79507   10.806
 2457710.74052   10.904     2457710.79682   10.815
 2457710.74343   10.911     2457710.79857   10.812
 2457710.74520   10.879     2457710.80034   10.835
 2457710.74701   10.903     2457710.80267   10.787
 2457710.74876   10.887     2457710.80441   10.804
 2457710.75226   10.897     2457710.80617   10.851
 2457710.75401   10.885     2457710.80793   10.828
 2457710.75577   10.879     2457710.80968   10.791
 2457710.75752   10.900     2457710.81143   10.798
 2457710.75927   10.945     2457710.81319   10.814
 2457710.76159   10.883     2457710.81552   10.801
 2457710.76335   10.873     2457710.81728   10.814
 2457710.76511   10.950     2457710.81962   10.788
 2457710.76965   10.904     2457710.82137   10.819
 2457710.77141   10.901     2457710.82313   10.837
 2457710.77317   10.951     2457710.82489   10.796
 2457710.77491   10.912     2457710.82664   10.812
 2457710.77667   10.929     2457710.82839   10.812
 2457710.77842   10.908     2457710.83014   10.850
 2457710.78132   10.905     2457710.83189   10.812
 2457710.78369   10.923     2457710.83364   10.785
 2457710.78543   10.895     2457710.83599   10.805
 2457710.78718   10.898     2457710.83773   10.841
 2457710.78953   10.902     2457710.83951   10.820
 2457710.79186   10.894     2457710.84125   10.831
 2457710.79362   10.894     2457710.84300   10.819
 2457710.79536   10.890     2457710.84535   10.832
 2457710.79711   10.898     2457710.84710   10.814
 2457710.79886   10.957     2457710.84885   10.799
 2457710.80180   10.899     2457710.85062   10.803
 2457710.80412   10.878     2457710.85294   10.804
 2457710.80705   10.898     2457710.85469   10.820
 2457710.80939   10.926     2457710.85644   10.803
 2457710.81114   10.889     2457710.85820   10.817
 2457710.81349   10.875     2457710.85996   10.856
 2457710.81524   10.926     2457710.86170   10.818
 2457710.81757   10.877     2457710.86404   10.808
 2457710.81933   10.900     2457710.86580   10.807
 2457710.82108   10.879     2457710.86757   10.834
 2457710.82402   10.926     2457710.86933   10.800
 2457710.82577   10.918     2457710.87167   10.801
 2457710.82868   10.926     2457710.87344   10.820
 2457710.83043   10.924     2457710.87519   10.797
 2457710.83218   10.882     2457710.87752   10.833
 2457710.83393   10.935     2457710.87927   10.793
 2457710.83569   10.922     2457710.88102   10.824
 2457710.83745   10.897     2457710.88337   10.797
 2457710.83919   10.927     2457710.88512   10.803
 2457710.84096   10.871     2457710.88806   10.780
 2457710.84271   10.924     2457710.88980   10.789
 2457710.84564   10.935     2457710.89155   10.822
 2457710.84797   10.878     2457710.89389   10.794
 2457710.85148   10.923     2457710.89623   10.830
 2457710.85382   10.904     2457711.55537   10.933
 2457710.85615   10.943     2457711.55713   10.896
 2457710.85791   10.883     2457711.55887   10.896
 2457710.86084   10.934     2457711.56063   10.935
 2457710.86316   10.894     2457711.56238   10.911
 2457710.86728   10.898     2457711.56413   10.910
 2457710.86904   10.934     2457711.56588   10.950
 2457710.87196   10.902     2457711.56762   10.924
 2457710.87373   10.907     2457711.56939   10.953
 2457710.87664   10.893     2457711.57114   10.917
 2457710.87840   10.917     2457711.57290   10.921
 2457710.88073   10.895     2457711.57524   10.929
 2457710.88250   10.882     2457711.57700   10.943
 2457710.88425   10.910     2457711.57877   10.925
 2457710.88600   10.903     2457711.58052   10.918
 2457710.88777   10.891     2457711.58226   10.918
 2457710.88951   10.905     2457711.58403   10.937
 2457710.89126   10.899     2457711.58578   10.917
 2457710.89535   10.876     2457711.58753   10.937
 2457710.89769   10.886     2457711.58929   10.942
 2457711.55566   10.973     2457711.59104   10.924
 2457711.55799   11.055     2457711.59278   10.950
 2457711.55974   11.055     2457711.59456   10.909
 2457711.56150   11.037     2457711.59630   10.925
 2457711.56384   10.984     2457711.59805   10.914
 2457711.56559   11.011     2457711.59982   10.954
 2457711.56733   11.023     2457711.60157   10.928
 2457711.56910   10.988     2457711.60332   10.928
 2457711.57085   11.030     2457711.60508   10.935
 2457711.57260   11.029     2457711.60682   10.911
 2457711.57553   11.013     2457711.60857   10.940
 2457711.57730   11.057     2457711.61090   10.921
 2457711.57906   10.986     2457711.61325   10.915
 2457711.58081   10.973     2457711.61499   10.922
 2457711.58255   11.033     2457711.61674   10.874
 2457711.58432   11.047     2457711.61849   10.887
 2457711.58607   11.014     2457711.62084   10.857
 2457711.58782   11.015     2457711.62259   10.883
 2457711.58958   11.010     2457711.62491   10.895
 2457711.59133   11.004     2457711.62668   10.859
 2457711.59307   11.043     2457711.62843   10.849
 2457711.59484   11.037     2457711.63019   10.884
 2457711.59659   11.033     2457711.63253   10.841
 2457711.59834   11.036     2457711.63428   10.835
 2457711.60011   11.049     2457711.63661   10.797
 2457711.60186   11.012     2457711.63837   10.827
 2457711.60361   11.011     2457711.64012   10.813
 2457711.60536   11.045     2457711.64188   10.797
 2457711.60711   11.016     2457711.64364   10.810
 2457711.60886   11.034     2457711.64542   10.793
 2457711.61120   11.042     2457711.64717   10.819
 2457711.61354   11.021     2457711.64892   10.834
 2457711.61528   10.997     2457711.65069   10.821
 2457711.61761   10.975     2457711.65243   10.813
 2457711.61996   10.983     2457711.65418   10.841
 2457711.62172   10.943     2457711.65594   10.819
 2457711.62404   10.949     2457711.65769   10.799
 2457711.62580   10.933     2457711.66003   10.815
 2457711.62756   10.960     2457711.66177   10.828
 2457711.62932   10.931     2457711.66355   10.832
 2457711.63107   10.934     2457711.66529   10.826
 2457711.63282   10.916     2457711.66704   10.798
 2457711.63456   10.922     2457711.67055   10.820
 2457711.63632   10.907     2457711.67345   10.810
 2457711.63808   10.921     2457711.67638   10.803
 2457711.63983   10.885     2457711.67813   10.824
 2457711.64158   10.916     2457711.67988   10.825
 2457711.64335   10.887     2457711.68162   10.794
 2457711.64513   10.913     2457711.68339   10.785
 2457711.64688   10.918     2457711.68514   10.820
 2457711.64863   10.912     2457711.68866   10.844
 2457711.65040   10.922     2457711.69041   10.834
 2457711.65215   10.908     2457711.69217   10.826
 2457711.65389   10.904     2457711.69391   10.809
 2457711.65565   10.929     2457711.69566   10.793
 2457711.65740   10.916     2457711.69743   10.824
 2457711.65915   10.924     2457711.69920   10.812
 2457711.66149   10.926     2457711.70096   10.832
 2457711.66324   10.901     2457711.70271   10.805
 2457711.66500   10.897     2457711.70626   10.813
 2457711.66675   10.915     2457711.71035   10.805
 2457711.66851   10.907     2457711.71210   10.841
 2457711.67201   10.894     2457711.71384   10.836
 2457711.67491   10.895     2457711.71618   10.815
 2457711.67726   10.891     2457711.71794   10.812
 2457711.67901   10.898     2457711.72029   10.798
 2457711.68076   10.895     2457711.72205   10.800
 2457711.68251   10.895     2457711.72495   10.805
 2457711.68427   10.881     2457711.72671   10.822
 2457711.68720   10.908     2457711.72846   10.834
 2457711.68954   10.896     2457711.73021   10.798
 2457711.69129   10.880     2457711.73255   10.796
 2457711.69305   10.898     2457711.73432   10.827
 2457711.69479   10.919     2457711.73607   10.820
 2457711.69654   10.921     2457711.73781   10.809
 2457711.69831   10.909     2457711.73958   10.814
 2457711.70008   10.915     2457711.74133   10.819
 2457711.70184   10.923     2457711.74308   10.807
 2457711.70597   10.898     2457711.74542   10.814
 2457711.70772   10.894     2457711.74716   10.819
 2457711.71123   10.942     2457711.74891   10.822
 2457711.71355   10.918     2457711.75066   10.805
 2457711.71530   10.898     2457711.75418   10.837
 2457711.71706   10.923     2457711.75653   10.798
 2457711.71882   10.933     2457711.75887   10.819
 2457711.72117   10.928     2457711.76120   10.849
 2457711.72467   10.933     2457711.76295   10.827
 2457711.72642   10.890     2457711.76587   10.791
 2457711.72817   10.903     2457711.76821   10.789
 2457711.72992   10.902     2457711.76995   10.814
 2457711.73167   10.917     2457711.77170   10.840
 2457711.73403   10.905     2457711.77345   10.813
 2457711.73578   10.878     2457711.77521   10.842
 2457711.73810   10.916     2457711.77754   10.787
 2457711.73987   10.888     2457711.77929   10.811
 2457711.74162   10.883     2457711.78105   10.842
 2457711.74337   10.895     2457711.78281   10.812
 2457711.74513   10.937     2457711.78458   10.797
 2457711.74687   10.917     2457711.78692   10.834
 2457711.74862   10.905     2457711.79275   10.814
 2457711.75037   10.910     2457711.79450   10.811
 2457711.75389   10.897     2457711.79683   10.805
 2457711.75565   10.926     2457711.79919   10.795
 2457711.75915   10.886     2457711.80154   10.816
 2457711.76208   10.949     2457711.80330   10.823
 2457711.76383   10.901     2457711.80504   10.841
 2457711.76558   10.902     2457711.80680   10.844
 2457711.76792   10.879     2457711.80856   10.821
 2457711.76966   10.923     2457711.81031   10.843
 2457711.77199   10.899     2457711.81207   10.823
 2457711.77374   10.903     2457711.81441   10.791
 2457711.77550   10.894     2457711.81615   10.835
 2457711.77785   10.904     2457711.81852   10.836
 2457711.77959   10.910     2457711.82026   10.845
 2457711.78136   10.898     2457711.82202   10.848
 2457711.78312   10.934     2457711.82378   10.827
 2457711.78488   10.929     2457711.82611   10.800
 2457711.78663   10.939     2457711.82845   10.820
 2457711.79246   10.924     2457711.83082   10.811
 2457711.79421   10.898     2457711.83257   10.825
 2457711.79596   10.918     2457711.83431   10.805
 2457711.79889   10.891     2457711.83611   10.826
 2457711.80067   10.907     2457711.83785   10.810
 2457711.80242   10.909     2457711.83961   10.830
 2457711.80475   10.916     2457711.84194   10.799
 2457711.80651   10.918     2457711.84428   10.824
 2457711.80827   10.895     2457711.84662   10.823
 2457711.81002   10.898     2457711.84836   10.780
 2457711.81178   10.902     2457711.85011   10.817
 2457711.81354   10.927     2457711.85186   10.805
 2457711.81529   10.938     2457711.85421   10.818
 2457711.81705   10.890     2457711.85655   10.806
 2457711.81880   10.894     2457711.85831   10.841
 2457711.82055   10.914     2457711.86006   10.796
 2457711.82231   10.874     2457711.86239   10.824
 2457711.82407   10.882     2457711.86415   10.823
 2457711.82582   10.881     2457711.86648   10.812
 2457711.82758   10.907     2457711.86822   10.809
 2457711.82992   10.925     2457711.87057   10.792
 2457711.83169   10.896     2457711.87349   10.810
 2457711.83343   10.927     2457711.87524   10.792
 2457711.83523   10.885     2457711.87699   10.848
 2457711.83699   10.918     2457711.87937   10.805
 2457711.83873   10.904     2457711.88112   10.831
 2457711.84049   10.906     2457711.88286   10.803
 2457711.84224   10.878     2457711.88461   10.830
 2457711.84515   10.913     2457711.88636   10.804
 2457711.84750   10.875     2457711.88871   10.824
 2457711.84982   10.879     2457711.89047   10.857
 2457711.85274   10.902     2457711.89223   10.792
 2457711.85451   10.899     2457711.89399   10.814
 2457711.85626   10.904     2457711.89693   10.815
 2457711.85800   10.910     2457711.89925   10.837
 2457711.86035   10.923     2457711.90101   10.802
 2457711.86210   10.902     2457715.56939   10.804
 2457711.86386   10.888     2457715.57114   10.798
 2457711.86561   10.891     2457715.57288   10.810
 2457711.86793   10.888     2457715.57463   10.851
 2457711.86968   10.896     2457715.57638   10.825
 2457711.87144   10.893     2457715.57815   10.822
 2457711.87320   10.882     2457715.57990   10.803
 2457711.87495   10.876     2457715.58164   10.847
 2457711.87670   10.933     2457715.58458   10.814
 2457711.87907   10.903     2457715.58633   10.829
 2457711.88083   10.931     2457715.59394   10.826
 2457711.88258   10.899     2457715.59920   10.850
 2457711.88490   10.905     2457715.60153   10.801
 2457711.88666   10.873     2457715.60328   10.817
 2457711.88900   10.931     2457715.60914   10.828
 2457711.89136   10.887     2457715.61383   10.821
 2457711.89312   10.906     2457715.61558   10.808
 2457711.89546   10.885     2457715.61733   10.824
 2457711.89779   10.894     2457715.62200   10.815
 2457711.89954   10.900     2457715.62376   10.825
 2457711.90130   10.877     2457715.62551   10.809
 2457715.56968   10.910     2457715.62844   10.811
 2457715.57142   10.910     2457715.63253   10.829
 2457715.57376   10.912     2457715.63428   10.793
 2457715.57551   10.924     2457715.63779   10.849
 2457715.57727   10.896     2457715.64129   10.807
 2457715.57903   10.898     2457715.64422   10.839
 2457715.58078   10.943     2457715.64597   10.802
 2457715.58254   10.895     2457715.65122   10.816
 2457715.58545   10.910     2457715.65356   10.813
 2457715.59363   10.883     2457715.65589   10.828
 2457715.59949   10.925     2457715.65823   10.835
 2457715.60183   10.873     2457715.66231   10.828
 2457715.60358   10.910     2457715.66407   10.819
 2457715.61061   10.928     2457715.66582   10.817
 2457715.61471   10.920     2457715.66757   10.837
 2457715.61646   10.925     2457715.67047   10.839
 2457715.61821   10.917     2457715.67224   10.812
 2457715.62171   10.922     2457715.67517   10.837
 2457715.62347   10.914     2457715.67693   10.840
 2457715.62522   10.897     2457715.67926   10.823
 2457715.62757   10.930     2457715.68101   10.819
 2457715.62989   10.904     2457715.68276   10.826
 2457715.63282   10.884     2457715.68451   10.824
 2457715.63457   10.927     2457715.68626   10.807
 2457715.63984   10.939     2457715.68920   10.827
 2457715.64275   10.916     2457715.69094   10.831
 2457715.64510   10.889     2457715.70031   10.828
 2457715.64743   10.895     2457715.70206   10.810
 2457715.65327   10.908     2457715.70619   10.814
 2457715.65560   10.913     2457715.70793   10.804
 2457715.65853   10.951     2457715.70969   10.809
 2457715.66027   10.904     2457715.71144   10.820
 2457715.66378   10.908     2457715.71320   10.802
 2457715.66553   10.893     2457715.71554   10.827
 2457715.66728   10.899     2457715.71730   10.815
 2457715.66960   10.932     2457715.71906   10.838
 2457715.67136   10.905     2457715.72080   10.811
 2457715.67312   10.899     2457715.72255   10.831
 2457715.67606   10.900     2457715.72432   10.799
 2457715.67781   10.904     2457715.72607   10.798
 2457715.68015   10.905     2457715.72782   10.795
 2457715.68247   10.870     2457715.72958   10.808
 2457715.68422   10.881     2457715.73132   10.831
 2457715.68597   10.873     2457715.73307   10.799
 2457715.68833   10.896     2457715.73482   10.830
 2457715.69008   10.884     2457715.73659   10.796
 2457715.69886   10.903     2457715.73834   10.817
 2457715.70061   10.911     2457715.74011   10.800
 2457715.70236   10.891     2457715.74186   10.795
 2457715.70589   10.888     2457715.74418   10.822
 2457715.70765   10.873     2457715.74594   10.823
 2457715.70939   10.903     2457715.74769   10.816
 2457715.71232   10.878     2457715.74948   10.809
 2457715.71407   10.904     2457715.75123   10.835
 2457715.71700   10.891     2457715.75532   10.807
 2457715.71935   10.887     2457715.75706   10.819
 2457715.72109   10.887     2457715.75881   10.830
 2457715.72403   10.882     2457715.76056   10.836
 2457715.72578   10.876     2457715.76232   10.816
 2457715.72753   10.901     2457715.76407   10.823
 2457715.72929   10.881     2457715.76581   10.820
 2457715.73104   10.900     2457715.76756   10.812
 2457715.73395   10.875     2457715.76932   10.827
 2457715.73571   10.877     2457715.77282   10.857
 2457715.73805   10.884     2457715.77456   10.800
 2457715.74040   10.877     2457715.77632   10.794
 2457715.74331   10.914     2457715.78042   10.845
 2457715.74507   10.917     2457715.78218   10.838
 2457715.74682   10.939     2457715.78394   10.850
 2457715.74860   10.894     2457715.78570   10.806
 2457715.75036   10.887     2457715.78860   10.818
 2457715.75211   10.896     2457715.79035   10.796
 2457715.75677   10.904     2457715.79269   10.812
 2457715.75852   10.923     2457715.81314   10.817
 2457715.76027   10.892     2457715.81548   10.837
 2457715.76203   10.885     2457715.81722   10.822
 2457715.76378   10.901     2457715.81898   10.839
 2457715.76552   10.905     2457715.82074   10.796
 2457715.76727   10.920     2457715.82250   10.837
 2457715.76903   10.918     2457715.82426   10.842
 2457715.77253   10.913     2457715.82601   10.825
 2457715.77427   10.874     2457715.82776   10.835
 2457715.77602   10.885     2457715.83009   10.800
 2457715.77838   10.898     2457715.83184   10.780
 2457715.78129   10.891     2457715.84060   10.852
 2457715.78306   10.880     2457715.84237   10.817
 2457715.78481   10.913     2457715.84646   10.802
 2457715.78716   10.924     2457715.84822   10.796
 2457715.78948   10.942     2457715.84996   10.819
 2457715.79181   10.901     2457715.85171   10.788
 2457715.81227   10.899     2457715.85348   10.829
 2457715.81402   10.889     2457715.85700   10.834
 2457715.81634   10.937     2457715.85876   10.829
 2457715.81809   10.924     2457715.86111   10.800
 2457715.81986   10.906     2457715.86287   10.803
 2457715.82161   10.932     2457715.86462   10.852
 2457715.82338   10.919     2457715.86638   10.814
 2457715.82572   10.929     2457715.87398   10.837
 2457715.82806   10.912     2457715.87573   10.808
 2457715.83038   10.903     2457715.87749   10.825
 2457715.83213   10.891     2457715.87982   10.809
 2457715.84090   10.881     2457715.88157   10.826
 2457715.84266   10.902     2457715.88333   10.810
 2457715.84616   10.921     2457715.88509   10.825
 2457715.84793   10.873     2457715.88744   10.810
 2457715.84968   10.894     2457715.88920   10.790
 2457715.85142   10.894     2457715.89095   10.818
 2457715.85319   10.895     2457715.89271   10.819
 2457715.85496   10.896     2457715.89446   10.791
 2457715.85789   10.932     2457715.89621   10.802
 2457715.85965   10.917     2457715.89855   10.823
 2457715.86140   10.920     2457715.90031   10.802
 2457715.86316   10.903     2457716.55409   10.831
 2457715.86491   10.930     2457716.55643   10.829
 2457715.86667   10.934     2457716.55876   10.801
 2457715.87369   10.931     2457716.56053   10.803
 2457715.87544   10.919     2457716.56228   10.807
 2457715.87720   10.910     2457716.56403   10.837
 2457715.87954   10.927     2457716.56579   10.790
 2457715.88128   10.910     2457716.56871   10.825
 2457715.88304   10.889     2457716.57046   10.806
 2457715.88480   10.905     2457716.57223   10.784
 2457715.88715   10.908     2457716.57399   10.813
 2457715.88890   10.951     2457716.57575   10.808
 2457715.89066   10.905     2457716.57751   10.783
 2457715.89242   10.871     2457716.57927   10.806
 2457715.89416   10.893     2457716.58102   10.790
 2457715.89592   10.877     2457716.58278   10.786
 2457715.89768   10.902     2457716.58454   10.797
 2457715.90002   10.931     2457716.58686   10.809
 2457716.55496   10.953     2457716.58862   10.823
 2457716.55789   10.950     2457716.59038   10.827
 2457716.55964   10.921     2457716.59214   10.802
 2457716.56141   10.878     2457716.59389   10.813
 2457716.56316   10.872     2457716.59565   10.804
 2457716.56491   10.914     2457716.59857   10.803
 2457716.56959   10.892     2457716.60032   10.798
 2457716.57252   10.882     2457716.60266   10.818
 2457716.57428   10.915     2457716.60441   10.812
 2457716.57604   10.892     2457716.60677   10.806
 2457716.57780   10.877     2457716.61026   10.806
 2457716.58015   10.896     2457716.61202   10.832
 2457716.58190   10.921     2457716.61378   10.831
 2457716.58425   10.897     2457716.61553   10.805
 2457716.58599   10.916     2457716.61728   10.814
 2457716.58775   10.886     2457716.61961   10.806
 2457716.58950   10.898     2457716.62136   10.783
 2457716.59127   10.906     2457716.62369   10.819
 2457716.59302   10.882     2457716.62546   10.827
 2457716.59477   10.898     2457716.62721   10.818
 2457716.59654   10.871     2457716.62895   10.796
 2457716.59828   10.890     2457716.63071   10.823
 2457716.60003   10.901     2457716.63247   10.804
 2457716.60237   10.904     2457716.63422   10.806
 2457716.60412   10.908     2457716.65175   10.830
 2457716.60648   10.879     2457716.66112   10.795
 2457716.60997   10.898     2457716.66638   10.817
 2457716.61172   10.893     2457716.66813   10.823
 2457716.61349   10.898     2457716.68220   10.832
 2457716.61524   10.925     2457716.68397   10.809
 2457716.61758   10.909     2457716.68572   10.806
 2457716.61933   10.907     2457716.68807   10.803
 2457716.62224   10.879     2457716.68982   10.814
 2457716.62457   10.900     2457716.69157   10.814
 2457716.62634   10.895     2457716.69331   10.800
 2457716.62809   10.899     2457716.69509   10.837
 2457716.62983   10.903     2457716.69684   10.781
 2457716.63218   10.920     2457716.69862   10.803
 2457716.63393   10.896     2457716.70036   10.789
 2457716.65089   10.938     2457716.70211   10.814
 2457716.65265   10.927     2457716.70998   10.834
 2457716.66667   10.885     2457716.71175   10.805
 2457716.68134   10.875     2457716.71408   10.837
 2457716.68310   10.901     2457716.71933   10.842
 2457716.68485   10.899     2457716.72109   10.822
 2457716.68719   10.900     2457716.72285   10.808
 2457716.68894   10.889     2457716.72577   10.819
 2457716.69069   10.885     2457716.72809   10.810
 2457716.69244   10.875     2457716.72985   10.824
 2457716.69419   10.888     2457716.73280   10.814
 2457716.69595   10.884     2457716.73455   10.843
 2457716.69772   10.889     2457716.73688   10.806
 2457716.69948   10.894     2457716.73922   10.808
 2457716.70182   10.910     2457716.74096   10.792
 2457716.70793   10.900     2457716.74507   10.803
 2457716.71087   10.909     2457716.75149   10.795
 2457716.71321   10.899     2457716.75383   10.825
 2457716.71904   10.910     2457716.75735   10.838
 2457716.72080   10.909     2457716.76085   10.835
 2457716.72256   10.920     2457716.76438   10.826
 2457716.72489   10.874     2457716.76615   10.836
 2457716.72723   10.905     2457716.76792   10.843
 2457716.72956   10.908     2457716.76967   10.847
 2457716.73191   10.899     2457716.77141   10.805
 2457716.73484   10.934     2457716.77316   10.818
 2457716.73717   10.893     2457716.77491   10.815
 2457716.73893   10.924     2457716.78016   10.820
 2457716.74067   10.910     2457716.78191   10.816
 2457716.74242   10.891     2457716.78367   10.808
 2457716.74536   10.908     2457716.79649   10.825
 2457716.74711   10.893     2457716.79826   10.818
 2457716.75412   10.917     2457716.80001   10.817
 2457716.75587   10.920     2457716.80176   10.830
 2457716.75822   10.937     2457716.80472   10.842
 2457716.75997   10.956     2457716.80648   10.832
 2457716.76233   10.919     2457716.80824   10.798
 2457716.76524   10.912     2457716.81000   10.823
 2457716.76701   10.911     2457716.81232   10.791
 2457716.76879   10.912     2457716.83045   10.803
 2457716.77053   10.915     2457716.83220   10.827
 2457716.77228   10.905     2457716.83570   10.792
 2457716.77403   10.933     2457716.83805   10.832
 2457716.77638   10.925     2457716.83980   10.841
 2457716.78162   10.886     2457716.84155   10.856
 2457716.78338   10.908     2457716.84445   10.842
 2457716.79620   10.901     2457716.84796   10.843
 2457716.79855   10.915     2457716.85102   10.833
 2457716.80030   10.908     2457716.85276   10.787
 2457716.80265   10.916     2457716.85567   10.830
 2457716.80560   10.921     2457716.86035   10.810
 2457716.80735   10.920     2457716.86210   10.839
 2457716.80912   10.925     2457716.86562   10.815
 2457716.81087   10.894     2457716.86854   10.822
 2457716.83016   10.895     2457716.87031   10.793
 2457716.83426   10.922     2457716.87208   10.799
 2457716.83600   10.916     2457716.87498   10.804
 2457716.83775   10.889     2457716.87673   10.850
 2457716.84009   10.899     2457716.87909   10.853
 2457716.84184   10.883     2457717.55294   10.857
 2457716.84416   10.938     2457717.55468   10.826
 2457716.84709   10.917     2457717.55701   10.808
 2457716.85073   10.876     2457717.55877   10.836
 2457716.85247   10.912     2457717.56053   10.836
 2457716.85480   10.884     2457717.56228   10.814
 2457716.85949   10.902     2457717.56403   10.800
 2457716.86123   10.931     2457717.57163   10.834
 2457716.86298   10.912     2457717.57339   10.815
 2457716.86650   10.950     2457717.57515   10.843
 2457716.87002   10.908     2457717.57690   10.828
 2457716.87178   10.921     2457717.57865   10.833
 2457716.87469   10.912     2457717.58040   10.843
 2457716.87763   10.943     2457717.58216   10.834
 2457716.87938   10.888     2457717.58391   10.805
 2457717.55382   10.889     2457717.58565   10.839
 2457717.55556   10.958     2457717.58740   10.846
 2457717.55789   10.874     2457717.58917   10.814
 2457717.55966   10.879     2457717.59092   10.853
 2457717.56141   10.915     2457717.59267   10.849
 2457717.56316   10.896     2457717.59443   10.802
 2457717.57074   10.874     2457717.59619   10.817
 2457717.57251   10.920     2457717.59793   10.836
 2457717.57545   10.891     2457717.60202   10.831
 2457717.57719   10.949     2457717.60377   10.830
 2457717.57894   10.907     2457717.60551   10.854
 2457717.58070   10.938     2457717.60727   10.825
 2457717.58245   10.924     2457717.60903   10.833
 2457717.58477   10.913     2457717.61079   10.800
 2457717.58652   10.901     2457717.61255   10.837
 2457717.58829   10.911     2457717.61430   10.817
 2457717.59004   10.933     2457717.61664   10.799
 2457717.59179   10.903     2457717.62072   10.827
 2457717.59355   10.902     2457717.62247   10.820
 2457717.59590   10.895     2457717.62481   10.829
 2457717.59764   10.925     2457717.62713   10.815
 2457717.60231   10.917     2457717.63065   10.795
 2457717.60406   10.873     2457717.63415   10.824
 2457717.60580   10.919     2457717.63592   10.803
 2457717.60757   10.893     2457717.63767   10.823
 2457717.60932   10.948     2457717.63941   10.822
 2457717.61109   10.918     2457717.64116   10.826
 2457717.61284   10.884     2457717.64292   10.815
 2457717.61459   10.910     2457717.64483   10.826
 2457717.61926   10.876     2457717.64659   10.816
 2457717.62101   10.894     2457717.64834   10.806
 2457717.62335   10.898     2457717.65010   10.839
 2457717.62510   10.883     2457717.65184   10.804
 2457717.62684   10.899     2457717.65417   10.828
 2457717.62859   10.919     2457717.65593   10.834
 2457717.63270   10.888     2457717.65769   10.804
 2457717.63445   10.898     2457717.66060   10.802
 2457717.63622   10.941     2457717.66237   10.819
 2457717.63797   10.909     2457717.66412   10.840
 2457717.63971   10.929     2457717.66587   10.825
 2457717.64147   10.915     2457717.66764   10.841
 2457717.64322   10.895     2457717.66939   10.816
 2457717.64630   10.900     2457717.67114   10.833
 2457717.64805   10.894     2457717.67291   10.837
 2457717.64981   10.903     2457717.67583   10.830
 2457717.65155   10.892     2457717.67759   10.830
 2457717.65388   10.875     2457717.67934   10.853
 2457717.65564   10.879     2457717.68170   10.805
 2457717.65740   10.889     2457717.68345   10.818
 2457717.66031   10.892     2457717.68579   10.819
 2457717.66209   10.899     2457717.69045   10.815
 2457717.66441   10.884     2457717.69280   10.795
 2457717.66616   10.917     2457717.69688   10.783
 2457717.66793   10.924     2457717.70156   10.835
 2457717.66968   10.899     2457717.70331   10.806
 2457717.67143   10.894     2457717.70682   10.795
 2457717.67320   10.898     2457717.70973   10.816
 2457717.67614   10.901     2457717.71383   10.797
 2457717.67789   10.896     2457717.71735   10.855
 2457717.68022   10.900     2457717.72028   10.830
 2457717.68199   10.874     2457717.72202   10.814
 2457717.68374   10.939     2457717.72377   10.828
 2457717.68608   10.872     2457717.72610   10.788
 2457717.69074   10.874     2457717.72786   10.819
 2457717.69484   10.889     2457717.72962   10.814
 2457717.70010   10.910     2457717.73136   10.835
 2457717.70244   10.904     2457717.73371   10.788
 2457717.70536   10.915     2457717.73664   10.861
 2457717.70885   10.895     2457717.73899   10.856
 2457717.71354   10.908     2457717.74074   10.841
 2457717.71705   10.909     2457717.74426   10.808
 2457717.71881   10.927     2457717.74660   10.828
 2457717.72114   10.913     2457717.74835   10.819
 2457717.72289   10.937     2457717.75068   10.821
 2457717.72523   10.900     2457717.75245   10.830
 2457717.72698   10.901     2457717.75478   10.817
 2457717.72875   10.896     2457717.75653   10.829
 2457717.73050   10.891     2457717.75886   10.818
 2457717.73224   10.891     2457717.76067   10.850
 2457717.73518   10.949     2457717.76244   10.834
 2457717.73929   10.926     2457717.76421   10.805
 2457717.74162   10.920     2457717.76596   10.827
 2457717.74631   10.911     2457717.76771   10.838
 2457717.74806   10.926     2457717.76946   10.804
 2457717.74981   10.926     2457717.77122   10.827
 2457717.75157   10.907     2457717.77297   10.832
 2457717.75391   10.894     2457717.77473   10.786
 2457717.75566   10.931     2457717.77709   10.797
 2457717.75740   10.913     2457717.77886   10.789
 2457717.75922   10.934     2457717.78061   10.828
 2457717.76097   10.937     2457717.78236   10.825
 2457717.76274   10.907     2457717.78471   10.826
 2457717.76451   10.890     2457717.78645   10.797
 2457717.76626   10.911     2457717.78821   10.819
 2457717.76801   10.905     2457717.78996   10.824
 2457717.76978   10.887     2457717.79171   10.811
 2457717.77152   10.879     2457717.79346   10.808
 2457717.77327   10.899     2457717.79522   10.823
 2457717.77504   10.894     2457717.79696   10.838
 2457717.77680   10.885     2457717.79871   10.794
 2457717.77915   10.920     2457717.80046   10.811
 2457717.78090   10.908     2457717.80222   10.851
 2457717.78265   10.918     2457717.80399   10.828
 2457717.78442   10.917     2457717.80574   10.802
 2457717.78616   10.901     2457717.80808   10.823
 2457717.78792   10.904     2457717.80983   10.837
 2457717.79025   10.894     2457717.81159   10.831
 2457717.79200   10.917     2457717.81334   10.803
 2457717.79375   10.908     2457717.81509   10.807
 2457717.79550   10.898     2457717.81683   10.831
 2457717.79725   10.928     2457717.81977   10.802
 2457717.79900   10.917     2457717.82152   10.817
 2457717.80134   10.902     2457717.82329   10.810
 2457717.80310   10.932     2457717.82562   10.824
 2457717.80487   10.921     2457717.82737   10.819
 2457717.80663   10.892     2457717.82913   10.835
 2457717.80839   10.930     2457717.83090   10.813
 2457717.81013   10.893     2457717.83267   10.822
 2457717.81189   10.910     2457717.83441   10.804
 2457717.81364   10.935     2457717.83616   10.786
 2457717.81539   10.892     2457717.83851   10.814
 2457717.81714   10.882     2457717.84026   10.814
 2457717.81889   10.889     2457717.84201   10.796
 2457717.82065   10.899     2457717.84433   10.802
 2457717.82240   10.899     2457717.84609   10.808
 2457717.82417   10.910     2457717.84784   10.841
 2457717.82592   10.891     2457717.84959   10.822
 2457717.82767   10.884     2457717.85134   10.809
 2457717.82943   10.932     2457717.85311   10.830
 2457717.83120   10.891     2457717.85488   10.834
 2457717.83355   10.871     2457717.85721   10.839
 2457717.83587   10.910     2457717.85896   10.846
 2457717.83763   10.883     2457717.86072   10.846
 2457717.83997   10.887     2457717.86307   10.844
 2457717.84172   10.879     2457717.86541   10.823
 2457717.84462   10.908     2457717.86717   10.810
 2457717.84638   10.912     2457717.86893   10.813
 2457717.84813   10.888     2457717.87070   10.836
 2457717.84988   10.912     2457717.87245   10.828
 2457717.85223   10.915     2457717.87478   10.817
 2457717.85459   10.910     2457717.87654   10.823
 2457717.85635   10.880     2457717.87829   10.841
 2457717.85809   10.922     2457718.55272   10.840
 2457717.86043   10.908     2457718.55564   10.806
 2457717.86219   10.909     2457718.55798   10.849
 2457717.86394   10.912     2457718.55972   10.821
 2457717.86570   10.903     2457718.56150   10.794
 2457717.86864   10.918     2457718.56324   10.852
 2457717.87041   10.920     2457718.56792   10.832
 2457717.87216   10.912     2457718.56967   10.841
 2457717.87390   10.936     2457718.57143   10.813
 2457717.87567   10.900     2457718.57317   10.837
 2457717.87742   10.903     2457718.57492   10.824
 2457717.87917   10.918     2457718.57667   10.816
 2457718.55243   10.875     2457718.57843   10.828
 2457718.55769   10.922     2457718.58017   10.819
 2457718.55944   10.914     2457718.58192   10.785
 2457718.56119   10.894     2457718.58367   10.841
 2457718.56353   10.906     2457718.58543   10.836
 2457718.56763   10.872     2457718.58718   10.841
 2457718.56938   10.940     2457718.58892   10.829
 2457718.57173   10.893     2457718.59067   10.796
 2457718.57347   10.912     2457718.59243   10.822
 2457718.57522   10.937     2457718.59478   10.809
 2457718.57697   10.940     2457718.59653   10.812
 2457718.57931   10.893     2457718.59829   10.789
 2457718.58105   10.878     2457718.60005   10.839
 2457718.58280   10.911     2457718.60238   10.843
 2457718.58455   10.888     2457718.60413   10.801
 2457718.58631   10.919     2457718.60588   10.820
 2457718.58806   10.922     2457718.60821   10.801
 2457718.59038   10.922     2457718.60996   10.818
 2457718.59213   10.913     2457718.61171   10.799
 2457718.59507   10.924     2457718.61405   10.802
 2457718.59682   10.886     2457718.61580   10.819
 2457718.59858   10.896     2457718.61757   10.824
 2457718.60091   10.875     2457718.61932   10.799
 2457718.60267   10.881     2457718.62106   10.824
 2457718.60442   10.904     2457718.62283   10.809
 2457718.60617   10.910     2457718.62462   10.820
 2457718.60851   10.904     2457718.62636   10.789
 2457718.61027   10.904     2457718.62811   10.808
 2457718.61201   10.931     2457718.62987   10.828
 2457718.61434   10.873     2457718.63163   10.799
 2457718.61609   10.901     2457718.63338   10.827
 2457718.61786   10.891     2457718.63514   10.811
 2457718.61961   10.894     2457718.63688   10.818
 2457718.62195   10.901     2457718.63863   10.804
 2457718.62433   10.901     2457718.64565   10.821
 2457718.62608   10.893     2457718.64739   10.815
 2457718.62782   10.917     2457718.64916   10.803
 2457718.62958   10.895     2457718.65091   10.802
 2457718.63134   10.873     2457718.65266   10.835
 2457718.63367   10.908     2457718.65444   10.848
 2457718.63660   10.894     2457718.65621   10.832
 2457718.63892   10.904     2457718.65796   10.822
 2457718.64184   10.895     2457718.66029   10.838
 2457718.64594   10.898     2457718.66205   10.854
 2457718.64768   10.903     2457718.66379   10.825
 2457718.64945   10.886     2457718.66554   10.837
 2457718.65120   10.886     2457718.66729   10.824
 2457718.65295   10.896     2457718.66906   10.824
 2457718.65473   10.889     2457718.67081   10.852
 2457718.65650   10.910     2457718.67255   10.853
 2457718.65825   10.925     2457718.67492   10.816
 2457718.66000   10.925     2457718.67666   10.845
 2457718.66176   10.912     2457718.67841   10.833
 2457718.66350   10.933     2457718.68017   10.839
 2457718.66525   10.914     2457718.68192   10.851
 2457718.66700   10.895     2457718.68366   10.864
 2457718.66877   10.895     2457718.68541   10.793
 2457718.67052   10.943     2457718.68775   10.796
 2457718.67226   10.905     2457718.69067   10.841
 2457718.67404   10.921     2457718.69300   10.831
 2457718.67578   10.921     2457718.69533   10.793
 2457718.67753   10.929     2457718.70233   10.798
 2457718.67988   10.887     2457718.70760   10.787
 2457718.68163   10.904     2457718.70994   10.799
 2457718.68338   10.913     2457718.71403   10.822
 2457718.68628   10.938     2457718.71695   10.810
 2457718.68804   10.900     2457718.72047   10.824
 2457718.68979   10.871     2457718.72222   10.781
 2457718.69212   10.931     2457718.72576   10.829
 2457718.69388   10.887     2457718.73454   10.815
 2457718.69738   10.929     2457718.73864   10.803
 2457718.70204   10.901     2457718.74216   10.821
 2457718.70379   10.889     2457718.74507   10.828
 2457718.70671   10.881     2457718.74741   10.812
 2457718.70906   10.900     2457718.74916   10.828
 2457718.71139   10.895     2457718.75091   10.791
 2457718.71491   10.908     2457718.75442   10.806
 2457718.72018   10.883     2457718.75794   10.801
 2457718.72605   10.915     2457718.76027   10.811
 2457718.72838   10.888     2457718.76261   10.803
 2457718.73191   10.877     2457718.76495   10.803
 2457718.73366   10.924     2457718.76674   10.794
 2457718.73777   10.958     2457718.76849   10.825
 2457718.73952   10.896     2457718.77023   10.803
 2457718.74245   10.896     2457718.77552   10.811
 2457718.74536   10.911     2457718.77727   10.814
 2457718.74770   10.881     2457718.77902   10.803
 2457718.74945   10.881     2457718.78077   10.811
 2457718.75120   10.893     2457718.78253   10.804
 2457718.75471   10.893     2457718.78428   10.824
 2457718.75940   10.917     2457718.78603   10.825
 2457718.76115   10.902     2457718.78839   10.814
 2457718.76291   10.920     2457718.79192   10.811
 2457718.76466   10.889     2457718.79427   10.832
 2457718.76704   10.885     2457718.79603   10.833
 2457718.76937   10.878     2457718.79778   10.820
 2457718.77466   10.899     2457718.79955   10.811
 2457718.77640   10.894     2457718.80132   10.833
 2457718.77815   10.905     2457718.80307   10.813
 2457718.77990   10.937     2457718.80483   10.794
 2457718.78166   10.917     2457718.80660   10.822
 2457718.78342   10.898     2457718.80895   10.794
 2457718.78516   10.916     2457718.81071   10.781
 2457718.78750   10.914     2457718.81366   10.837
 2457718.78926   10.940     2457718.81660   10.785
 2457718.79398   10.897     2457718.82016   10.831
 2457718.79574   10.871     2457718.82193   10.849
 2457718.79749   10.915     2457718.82775   10.820
 2457718.79926   10.903     2457718.86229   10.840
 2457718.80103   10.913     2457723.58377   10.803
 2457718.80278   10.893     2457723.58560   10.796
 2457718.80454   10.941     2457723.58852   10.828
 2457718.80631   10.890     2457723.59027   10.802
 2457718.80807   10.897     2457723.59201   10.797
 2457718.80984   10.927     2457723.59377   10.825
 2457718.81160   10.947     2457723.59553   10.803
 2457718.81396   10.879     2457723.59787   10.813
 2457718.81571   10.911     2457723.59963   10.785
 2457718.81747   10.881     2457723.60139   10.807
 2457718.82162   10.885     2457723.60373   10.803
 2457718.82572   10.917     2457723.60547   10.828
 2457718.82804   10.889     2457723.60781   10.808
 2457718.83098   10.918     2457723.61016   10.841
 2457718.83390   10.908     2457723.61249   10.815
 2457718.85322   10.906     2457723.61426   10.823
 2457718.85731   10.895     2457723.61601   10.797
 2457718.86083   10.935     2457723.61776   10.804
 2457718.86841   10.882     2457723.62010   10.789
 2457723.58406   10.917     2457723.62244   10.829
 2457723.58589   10.904     2457723.62422   10.791
 2457723.58882   10.876     2457723.62599   10.784
 2457723.59057   10.899     2457723.62775   10.784
 2457723.59289   10.899     2457723.62950   10.827
 2457723.59524   10.895     2457723.63127   10.800
 2457723.59699   10.900     2457723.63302   10.824
 2457723.59874   10.889     2457723.63595   10.834
 2457723.60051   10.937     2457723.63769   10.823
 2457723.60285   10.907     2457723.63944   10.824
 2457723.60461   10.905     2457723.64121   10.810
 2457723.60635   10.873     2457723.64355   10.812
 2457723.60811   10.934     2457723.64531   10.824
 2457723.61045   10.914     2457723.64707   10.813
 2457723.61220   10.916     2457723.64883   10.804
 2457723.61396   10.902     2457723.65176   10.830
 2457723.61572   10.898     2457723.65350   10.817
 2457723.61748   10.901     2457723.65877   10.811
 2457723.61922   10.887     2457723.66053   10.811
 2457723.62274   10.881     2457723.66229   10.806
 2457723.62451   10.901     2457723.66406   10.812
 2457723.62628   10.909     2457723.66819   10.816
 2457723.62804   10.900     2457723.66994   10.817
 2457723.62979   10.887     2457723.67170   10.837
 2457723.63156   10.895     2457723.67348   10.790
 2457723.63331   10.898     2457723.67641   10.849
 2457723.63683   10.915     2457723.67815   10.846
 2457723.63857   10.908     2457723.67993   10.806
 2457723.64032   10.895     2457723.68171   10.806
 2457723.64209   10.917     2457723.68347   10.827
 2457723.64384   10.907     2457723.68580   10.799
 2457723.64678   10.922     2457723.68758   10.815
 2457723.64854   10.911     2457723.69048   10.836
 2457723.65031   10.924     2457723.69342   10.812
 2457723.65321   10.895     2457723.69517   10.809
 2457723.65497   10.885     2457723.69693   10.793
 2457723.65848   10.905     2457723.69870   10.833
 2457723.66024   10.902     2457723.70165   10.814
 2457723.66200   10.919     2457723.70340   10.802
 2457723.66376   10.913     2457723.70517   10.794
 2457723.66553   10.888     2457723.70691   10.823
 2457723.66965   10.928     2457723.70866   10.819
 2457723.67140   10.897     2457723.71043   10.807
 2457723.67318   10.872     2457723.71334   10.804
 2457723.67496   10.915     2457723.71569   10.820
 2457723.67786   10.907     2457723.71919   10.823
 2457723.67964   10.932     2457723.72096   10.827
 2457723.68142   10.926     2457723.72331   10.798
 2457723.68377   10.906     2457723.72684   10.813
 2457723.68552   10.885     2457723.72861   10.843
 2457723.68786   10.902     2457723.73095   10.836
 2457723.69019   10.905     2457723.73271   10.843
 2457723.69194   10.896     2457723.73448   10.834
 2457723.69488   10.930     2457723.73916   10.838
 2457723.69664   10.914     2457723.74150   10.873
 2457723.69841   10.898     2457723.74442   10.896
 2457723.70075   10.900     2457723.74618   10.850
 2457723.70252   10.903     2457723.74793   10.866
 2457723.70428   10.899     2457723.75149   10.884
 2457723.70603   10.888     2457723.76079   10.883
 2457723.70778   10.913     2457723.76311   10.883
 2457723.71013   10.899     2457723.76489   10.889
 2457723.71305   10.875     2457723.77078   10.927
 2457723.71715   10.932     2457723.77547   10.919
 2457723.72008   10.904     2457723.77725   10.895
 2457723.72243   10.922     2457723.77902   10.905
 2457723.72478   10.888     2457723.78076   10.896
 2457723.72713   10.891     2457723.78252   10.901
 2457723.72890   10.921     2457723.78427   10.931
 2457723.73066   10.940     2457723.78660   10.873
 2457723.73242   10.918     2457723.78836   10.895
 2457723.73419   10.917     2457723.79010   10.907
 2457723.73828   10.954     2457723.79185   10.916
 2457723.74180   10.954     2457723.79360   10.930
 2457723.74531   10.977     2457723.79535   10.906
 2457723.74706   10.973     2457723.79712   10.905
 2457723.74941   10.977     2457723.79890   10.905
 2457723.75932   10.985     2457723.80239   10.914
 2457723.76166   10.962     2457723.80476   10.931
 2457723.76340   10.944     2457723.80708   10.897
 2457723.76517   10.996     2457723.80884   10.925
 2457723.77049   10.999     2457723.81236   10.894
 2457723.77401   11.007     2457723.81413   10.907
 2457723.77576   10.999     2457723.81705   10.937
 2457723.77754   10.988     2457723.81882   10.922
 2457723.77931   10.987     2457723.82058   10.908
 2457723.78106   11.011     2457723.82235   10.920
 2457723.78281   11.030     2457723.82470   10.906
 2457723.78456   11.030     2457723.82646   10.889
 2457723.78631   11.019     2457723.82941   10.916
 2457723.78806   11.010     2457723.83117   10.883
 2457723.78981   11.012     2457723.83352   10.892
 2457723.79156   10.999     2457723.83530   10.888
 2457723.79331   11.021     2457723.83705   10.889
 2457723.79506   10.987     2457723.83879   10.904
 2457723.79683   11.010     2457723.84054   10.879
 2457723.79861   11.000     2457723.84289   10.903
 2457723.80153   11.008     2457723.84464   10.883
 2457723.80329   11.015     2457723.84639   10.881
 2457723.80562   10.969     2457723.84814   10.894
 2457723.80737   10.994     2457723.84989   10.857
 2457723.80973   10.999     2457723.85169   10.882
 2457723.81326   11.031     2457723.85402   10.897
 2457723.81501   11.012     2457723.85581   10.866
 2457723.81734   11.005     2457723.85755   10.816
 2457723.81911   11.009     2457723.85932   10.871
 2457723.82144   10.998     2457723.86107   10.859
 2457723.82322   11.018     2457723.86282   10.843
 2457723.82617   10.964     2457723.86459   10.839
 2457723.82971   10.955     2457723.86634   10.833
 2457723.83146   10.943     2457723.86809   10.869
 2457723.83380   10.948     2457723.86986   10.845
 2457723.83618   10.968     2457723.87162   10.813
 2457723.83792   10.973     2457723.87339   10.809
 2457723.83967   10.982     2457723.87513   10.807
 2457723.84201   10.990     2457723.87690   10.817
 2457723.84435   10.987     2457723.87865   10.799
 2457723.84670   10.972     2458038.80742   10.815
 2457723.84845   10.954     2458038.80936   10.825
 2457723.85079   10.930     2458038.81132   10.824
 2457723.85257   10.961     2458038.81330   10.829
 2457723.85432   10.970     2458038.81529   10.802
 2457723.85610   10.948     2458038.81727   10.809
 2457723.85784   10.964     2458038.81925   10.808
 2457723.85961   10.959     2458038.82129   10.820
 2457723.86136   10.929     2458038.82327   10.822
 2457723.86311   10.921     2458038.82525   10.809
 2457723.86546   10.925     2458038.82726   10.810
 2457723.86721   10.937     2458038.82925   10.817
 2457723.86895   10.955     2458038.83123   10.809
 2457723.87072   10.931     2458038.83322   10.801
 2457723.87248   10.899     2458038.83521   10.804
 2457723.87484   10.919     2458038.83719   10.818
 2457723.87659   10.920     2458038.83917   10.812
 2457723.87952   10.888     2458038.84116   10.799
 2458038.80776   10.912     2458038.84314   10.803
 2458038.80969   10.898     2458038.84513   10.817
 2458038.81167   10.905     2458038.84713   10.813
 2458038.81365   10.902     2458038.84911   10.818
 2458038.81563   10.899     2458038.85109   10.816
 2458038.81762   10.899     2458038.85313   10.809
 2458038.81961   10.896     2458038.85511   10.806
 2458038.82164   10.897     2458038.85709   10.814
 2458038.82362   10.913     2458038.85909   10.819
 2458038.82559   10.880     2458038.86107   10.819
 2458038.82762   10.890     2458038.86305   10.820
 2458038.82960   10.880     2458038.86504   10.819
 2458038.83158   10.908     2458038.86703   10.806
 2458038.83358   10.891     2458038.86901   10.808
 2458038.83556   10.892     2458038.87100   10.809
 2458038.83820   10.895     2458038.87308   10.817
 2458038.84018   10.886     2458038.87507   10.813
 2458038.84217   10.879     2458038.87705   10.812
 2458038.84415   10.898     2458038.87904   10.803
 2458038.84616   10.895     2458038.88102   10.798
 2458038.84814   10.905     2458038.88300   10.800
 2458038.85012   10.893     2458038.88499   10.816
 2458038.85213   10.897     2458038.88697   10.791
 2458038.85413   10.903     2458038.88896   10.803
 2458038.85612   10.892     2458038.89094   10.798
 2458038.85810   10.907     2458038.89292   10.793
 2458038.86010   10.891     2458038.89494   10.812
 2458038.86207   10.898     2458038.89692   10.809
 2458038.86407   10.896     2458038.89891   10.798
 2458038.86606   10.894     2458038.90089   10.800
 2458038.86804   10.898     2458038.90286   10.815
 2458038.87002   10.901     2458038.90487   10.810
 2458038.87205   10.898     2458038.90685   10.809
 2458038.87410   10.912     2458038.90883   10.817
 2458038.87608   10.906     2458038.91083   10.848
 2458038.87806   10.909     2458038.91281   10.824
 2458038.88005   10.878     2458038.91479   10.834
 2458038.88203   10.893     2458038.91679   10.842
 2458038.88401   10.890     2458038.91877   10.812
 2458038.88600   10.876     2458038.92075   10.827
 2458038.88799   10.875     2458038.92275   10.823
 2458038.88997   10.883     2458038.92473   10.837
 2458038.89195   10.889     2458038.92671   10.838
 2458038.89528   10.876     2458038.92870   10.818
 2458038.89792   10.879     2458038.93068   10.789
 2458038.89991   10.875     2458038.93266   10.816
 2458038.90321   10.879     2458038.93464   10.808
 2458038.90587   10.892     2458038.93662   10.817
 2458038.90785   10.898     2458038.93859   10.801
 2458038.90986   10.888     2458038.94190   10.816
 2458038.91183   10.908     2458038.94390   10.808
 2458038.91381   10.909     2458038.94817   10.799
 2458038.91580   10.913     2458038.95063   10.799
 2458038.91780   10.887     2458038.95366   10.797
 2458038.91977   10.898     2458038.95704   10.821
 2458038.92175   10.897     2458038.95990   10.829
 2458038.92374   10.915     2458038.96241   10.815
 2458038.92574   10.916     2458038.96563   10.803
 2458038.92771   10.909     2458038.96909   10.819
 2458038.92971   10.883     2458038.97288   10.821
 2458038.93168   10.904     2458038.97644   10.816
 2458038.93365   10.897     2458038.97964   10.827
 2458038.93564   10.901     2458038.98255   10.826
 2458038.93762   10.889     2458038.98600   10.822
 2458038.94093   10.892     2458038.98870   10.811
 2458038.94291   10.901     2458038.99128   10.834
 2458038.94644   10.904     2458038.99388   10.822
 2458038.94935   10.893     2458038.99654   10.832
 2458038.95206   10.876     2458038.99915   10.810
 2458038.95568   10.899     2458039.00188   10.810
 2458038.95848   10.885     2458039.00471   10.816
 2458038.96107   10.892     2458039.00669   10.828
 2458038.96421   10.902     2458039.00867   10.797
 2458038.96750   10.885     2458039.01067   10.797
 2458038.97093   10.910     2458039.01265   10.805
 2458038.97454   10.901     2458039.01529   10.842
 2458038.97812   10.914     2458039.85262   10.827
 2458038.98125   10.897     2458039.85447   10.833
 2458038.98377   10.895     2458039.85633   10.804
 2458038.98669   10.903     2458039.85817   10.803
 2458038.98914   10.903     2458039.86002   10.816
 2458038.99191   10.907     2458039.86188   10.822
 2458038.99457   10.906     2458039.86370   10.805
 2458038.99692   10.896     2458039.86554   10.789
 2458038.99950   10.883     2458039.86737   10.814
 2458039.00239   10.885     2458039.92711   10.825
 2458039.00505   10.905     2458039.92897   10.816
 2458039.00703   10.917     2458039.93082   10.827
 2458039.00901   10.900     2458039.93268   10.814
 2458039.01101   10.916     2458039.93450   10.827
 2458039.01365   10.891     2458039.93634   10.802
 2458039.01563   10.900     2458039.93820   10.806
 2458039.85294   10.908     2458039.94004   10.797
 2458039.85478   10.902     2458039.94188   10.827
 2458039.85666   10.912     2458039.94372   10.804
 2458039.85850   10.906     2458039.94557   10.816
 2458039.86035   10.894     2458039.94742   10.819
 2458039.86220   10.901     2458039.94928   10.816
 2458039.86402   10.899     2458039.95112   10.811
 2458039.86587   10.909     2458039.95296   10.824
 2458039.86770   10.882     2458039.95481   10.835
 2458039.92681   10.904     2458039.95663   10.807
 2458039.92868   10.901     2458039.95846   10.815
 2458039.93053   10.893     2458039.96030   10.826
 2458039.93239   10.902     2458039.96215   10.789
 2458039.93421   10.904     2458039.96776   10.815
 2458039.93605   10.892     2458039.96961   10.820
 2458039.93790   10.911     2458039.97145   10.845
 2458039.93975   10.881     2458039.97328   10.819
 2458039.94159   10.891     2458039.97513   10.809
 2458039.94343   10.898     2458039.97699   10.827
 2458039.94527   10.887     2458039.97884   10.828
 2458039.94713   10.902     2458039.98069   10.815
 2458039.94899   10.886     2458039.98254   10.795
 2458039.95082   10.892     2458039.98438   10.821
 2458039.95268   10.905     2458039.98622   10.818
 2458039.95450   10.906     2458039.98867   10.832
 2458039.95634   10.902     2458039.99051   10.816
 2458039.95817   10.895     2458039.99238   10.818
 2458039.96001   10.913     2458039.99422   10.828
 2458039.96187   10.895     2458039.99606   10.821
 2458039.96807   10.891     2458039.99792   10.807
 2458039.96992   10.897     2458039.99976   10.799
 2458039.97239   10.921     2458040.00160   10.805
 2458039.97422   10.887     2458040.00345   10.814
 2458039.97607   10.898     2458040.00529   10.814
 2458039.97793   10.910     2458040.00713   10.792
 2458039.97978   10.908     2458040.01388   10.825
 2458039.98162   10.924     2458040.01636   10.830
 2458039.98346   10.896     2458040.01820   10.793
 2458039.98530   10.897     2458040.02006   10.804
 2458039.98716   10.890     2458040.02191   10.812
 2458039.98900   10.903     2458040.02375   10.832
 2458039.99207   10.893     2458040.02560   10.809
 2458039.99391   10.900     2458040.02747   10.805
 2458039.99577   10.916     2458040.80460   10.823
 2458039.99763   10.903     2458040.80762   10.820
 2458039.99947   10.895     2458040.81007   10.809
 2458040.00131   10.890     2458040.81191   10.803
 2458040.00378   10.888     2458040.81377   10.833
 2458040.00560   10.908     2458040.81561   10.811
 2458040.00746   10.906     2458040.81745   10.827
 2458040.01419   10.929     2458040.81929   10.839
 2458040.01606   10.901     2458040.82113   10.828
 2458040.01791   10.923     2458040.82358   10.823
 2458040.01977   10.895     2458040.82549   10.821
 2458040.02161   10.909     2458040.82733   10.822
 2458040.02408   10.894     2458040.82917   10.833
 2458040.02593   10.953     2458040.83101   10.818
 2458040.02779   10.896     2458040.83285   10.828
 2458040.80431   10.890     2458040.83469   10.837
 2458040.80732   10.894     2458040.83935   10.828
 2458040.80917   10.880     2458040.84119   10.840
 2458040.81163   10.890     2458040.84367   10.840
 2458040.81347   10.911     2458040.84687   10.827
 2458040.81532   10.913     2458040.84873   10.817
 2458040.81716   10.912     2458040.85057   10.801
 2458040.81900   10.899     2458040.85241   10.818
 2458040.82084   10.929     2458040.85489   10.804
 2458040.82329   10.901     2458040.85674   10.811
 2458040.82520   10.906     2458040.86089   10.828
 2458040.82704   10.903     2458040.86273   10.823
 2458040.82888   10.906     2458040.86519   10.824
 2458040.83072   10.919     2458040.86705   10.816
 2458040.83318   10.908     2458040.86889   10.793
 2458040.83502   10.902     2458040.87075   10.819
 2458040.83967   10.914     2458040.87260   10.831
 2458040.84151   10.903     2458040.87504   10.820
 2458040.84400   10.912     2458040.87938   10.818
 2458040.84719   10.906     2458040.88126   10.808
 2458040.84904   10.911     2458040.88310   10.804
 2458040.85090   10.907     2458040.88494   10.829
 2458040.85274   10.905     2458040.88678   10.818
 2458040.85521   10.920     2458040.88863   10.814
 2458040.85707   10.893     2458040.89048   10.829
 2458040.86060   10.907     2458040.89233   10.825
 2458040.86244   10.908     2458040.89418   10.810
 2458040.86490   10.901     2458040.89604   10.819
 2458040.86676   10.894     2458040.89789   10.820
 2458040.86861   10.898     2458040.89976   10.810
 2458040.87046   10.890     2458040.90223   10.831
 2458040.87231   10.892     2458040.90409   10.803
 2458040.87414   10.928     2458040.90716   10.817
 2458040.87786   10.881     2458040.90901   10.819
 2458040.87973   10.887     2458040.91149   10.809
 2458040.88157   10.922     2458040.92386   10.822
 2458040.88342   10.893     2458040.92571   10.816
 2458040.88526   10.896     2458040.93260   10.825
 2458040.88710   10.892     2458040.93445   10.824
 2458040.88894   10.907     2458040.93629   10.819
 2458040.89080   10.892     2458040.93815   10.820
 2458040.89266   10.916     2458040.94003   10.823
 2458040.89451   10.924     2458040.94187   10.820
 2458040.89636   10.910     2458040.94489   10.813
 2458040.89821   10.915     2458040.94674   10.824
 2458040.90009   10.906     2458040.94858   10.808
 2458040.90194   10.903     2458040.95045   10.822
 2458040.90379   10.902     2458040.95230   10.823
 2458040.90564   10.901     2458040.95414   10.823
 2458040.90748   10.907     2458040.95600   10.825
 2458040.90934   10.889     2458040.95787   10.787
 2458040.91241   10.894     2458040.95972   10.846
 2458040.92418   10.885     2458040.96280   10.802
 2458040.92604   10.900     2458040.96464   10.809
 2458040.93170   10.875     2458040.96649   10.814
 2458040.93354   10.905     2458040.96835   10.808
 2458040.93600   10.900     2458040.97020   10.854
 2458040.93787   10.893     2458040.97204   10.820
 2458040.93973   10.911     2458040.97390   10.818
 2458040.94157   10.903     2458040.97575   10.858
 2458040.94459   10.902     2458040.97824   10.840
 2458040.94643   10.923     2458040.98008   10.862
 2458040.94891   10.881     2458040.98194   10.847
 2458040.95077   10.914     2458040.98378   10.878
 2458040.95261   10.882     2458040.98623   10.912
 2458040.95509   10.887     2458040.99055   10.898
 2458040.95694   10.908     2458040.99239   10.906
 2458040.95942   10.890     2458040.99423   10.903
 2458040.96251   10.871     2458040.99669   10.898
 2458040.96435   10.908     2458040.99916   10.905
 2458040.96620   10.899     2458041.00100   10.929
 2458040.96806   10.921     2458041.00286   10.920
 2458040.96990   10.910     2458041.00470   10.938
 2458040.97176   10.912     2458041.00789   10.907
 2458040.97422   10.912     2458041.01036   10.944
 2458040.97607   10.935     2458041.01283   10.947
 2458040.97794   10.938     2458041.01468   10.944
 2458040.97979   10.938     2458041.01652   10.937
 2458040.98165   10.941     2458041.01836   10.913
 2458040.98349   10.956     2458041.02024   10.938
 2458040.98593   10.943     2458041.02269   10.938
 2458040.98779   10.988     2458041.02455   10.924
 2458040.98964   10.942     2458041.02641   10.938
 2458040.99272   10.986     2458043.61996   10.825
 2458040.99454   10.975     2458043.62183   10.812
 2458040.99640   11.017     2458043.62370   10.820
 2458040.99826   11.011     2458043.62558   10.824
 2458041.00071   11.018     2458043.62745   10.796
 2458041.00257   10.980     2458043.62932   10.813
 2458041.00441   11.022     2458043.63118   10.837
 2458041.00636   11.016     2458043.63301   10.821
 2458041.00883   11.018     2458043.63486   10.805
 2458041.01068   11.033     2458043.63670   10.808
 2458041.01254   11.002     2458043.63852   10.801
 2458041.01439   11.014     2458043.64033   10.806
 2458041.01623   11.032     2458043.64215   10.816
 2458041.01808   11.045     2458043.64401   10.813
 2458041.01994   11.012     2458043.64585   10.814
 2458041.02302   11.036     2458043.64833   10.808
 2458041.02488   10.993     2458043.65019   10.805
 2458041.02672   11.005     2458043.65205   10.831
 2458043.61967   10.890     2458043.65389   10.823
 2458043.62154   10.920     2458043.65574   10.796
 2458043.62404   10.893     2458043.65758   10.815
 2458043.62591   10.895     2458043.65942   10.811
 2458043.62778   10.911     2458043.67295   10.812
 2458043.63028   10.887     2458043.67544   10.795
 2458043.63213   10.901     2458043.68325   10.822
 2458043.63394   10.901     2458043.68510   10.825
 2458043.63580   10.873     2458043.68694   10.816
 2458043.63823   10.891     2458043.68881   10.829
 2458043.64006   10.893     2458043.69066   10.839
 2458043.64187   10.878     2458043.69251   10.816
 2458043.64433   10.906     2458043.69440   10.836
 2458043.64618   10.909     2458043.69628   10.810
 2458043.64866   10.895     2458043.69814   10.833
 2458043.65052   10.911     2458043.70062   10.838
 2458043.65237   10.907     2458043.70250   10.824
 2458043.65422   10.896     2458043.70435   10.824
 2458043.65606   10.898     2458043.70619   10.797
 2458043.65789   10.884     2458043.70805   10.826
 2458043.65974   10.882     2458043.70992   10.829
 2458043.67326   10.897     2458043.71180   10.816
 2458043.67576   10.898     2458043.71367   10.826
 2458043.68419   10.898     2458043.71552   10.813
 2458043.68604   10.907     2458043.71738   10.826
 2458043.68789   10.903     2458043.71926   10.815
 2458043.68973   10.912     2458043.72174   10.826
 2458043.69160   10.890     2458043.72361   10.810
 2458043.69347   10.908     2458043.72544   10.817
 2458043.69536   10.916     2458043.72727   10.821
 2458043.69723   10.904     2458043.72908   10.825
 2458043.69910   10.909     2458043.73091   10.838
 2458043.70094   10.910     2458043.73273   10.836
 2458043.70282   10.919     2458043.73456   10.832
 2458043.70466   10.919     2458043.73640   10.812
 2458043.70651   10.917     2458043.73826   10.832
 2458043.70839   10.901     2458043.74011   10.825
 2458043.71024   10.906     2458043.74380   10.807
 2458043.71213   10.898     2458043.74937   10.827
 2458043.71399   10.907     2458043.75121   10.828
 2458043.71584   10.926     2458043.75307   10.817
 2458043.71772   10.908     2458043.75492   10.821
 2458043.71958   10.908     2458043.75677   10.836
 2458043.72145   10.912     2458043.75862   10.819
 2458043.72331   10.887     2458043.76047   10.825
 2458043.72515   10.902     2458043.76231   10.841
 2458043.72698   10.905     2458043.76418   10.830
 2458043.72880   10.906     2458043.76604   10.844
 2458043.73062   10.893     2458043.76788   10.833
 2458043.73244   10.900     2458043.77034   10.812
 2458043.73427   10.904     2458043.77219   10.810
 2458043.73611   10.913     2458043.77403   10.806
 2458043.73796   10.912     2458043.77648   10.802
 2458043.73981   10.913     2458043.77832   10.818
 2458043.74412   10.881     2458043.78016   10.824
 2458043.74970   10.899     2458043.78201   10.822
 2458043.75154   10.909     2458043.78509   10.808
 2458043.75338   10.910     2458043.78696   10.810
 2458043.75525   10.893     2458043.79003   10.833
 2458043.75709   10.901     2458043.79253   10.822
 2458043.75895   10.906     2458043.79441   10.820
 2458043.76080   10.910     2458043.79628   10.849
 2458043.76264   10.918     2458043.79815   10.839
 2458043.76449   10.927     2458043.80123   10.815
 2458043.76635   10.914     2458043.80307   10.833
 2458043.76821   10.908     2458043.80493   10.840
 2458043.77128   10.876     2458043.80677   10.838
 2458043.77312   10.908     2458043.80863   10.854
 2458043.77619   10.893     2458043.81061   10.847
 2458043.77803   10.884     2458043.81244   10.865
 2458043.77987   10.888     2458043.81426   10.854
 2458043.78172   10.896     2458043.81609   10.865
 2458043.78358   10.905     2458043.81791   10.881
 2458043.78605   10.880     2458043.81973   10.864
 2458043.78975   10.915     2458043.82155   10.870
 2458043.79225   10.909     2458043.82338   10.883
 2458043.79411   10.882     2458043.82522   10.909
 2458043.79600   10.901     2458043.82706   10.899
 2458043.79786   10.905     2458043.82889   10.900
 2458043.80093   10.919     2458043.83071   10.908
 2458043.80278   10.906     2458043.83255   10.889
 2458043.80462   10.904     2458043.83439   10.903
 2458043.80648   10.920     2458043.83624   10.881
 2458043.80834   10.921     2458043.83810   10.911
 2458043.81032   10.943     2458043.84056   10.893
 2458043.81215   10.958     2458043.84240   10.904
 2458043.81398   10.961     2458043.84424   10.929
 2458043.81580   10.958     2458043.84608   10.911
 2458043.81763   10.969     2458043.84794   10.906
 2458043.81944   10.967     2458043.85171   10.891
 2458043.82127   10.976     2458043.85357   10.907
 2458043.82309   10.995     2458043.85542   10.900
 2458043.82493   10.967     2458043.85729   10.897
 2458043.82677   10.965     2458043.85916   10.913
 2458043.82860   10.982     2458043.86101   10.923
 2458043.83042   10.966     2458043.86780   10.914
 2458043.83225   10.998     2458043.86962   10.905
 2458043.83409   10.995     2458043.87145   10.901
 2458043.83595   10.982     2458043.87326   10.920
 2458043.83781   10.987     2458043.87509   10.912
 2458043.83964   10.984     2458043.87758   10.893
 2458043.84149   10.988     2458043.87946   10.905
 2458043.84332   10.982     2458043.88131   10.921
 2458043.84517   10.985     2458043.88316   10.905
 2458043.84700   10.990     2458043.88500   10.912
 2458043.85081   10.988     2458043.88684   10.918
 2458043.85265   10.993     2458043.89177   10.910
 2458043.85449   10.997     2458043.89364   10.918
 2458043.85637   11.009     2458043.89546   10.902
 2458043.85823   10.982     2458043.89732   10.915
 2458043.86010   11.011     2458043.90322   10.890
 2458043.86196   11.015     2458043.90507   10.914
 2458043.86873   10.972     2458043.91310   10.887
 2458043.87056   10.980     2458043.91677   10.897
 2458043.87236   10.980     2458043.91860   10.890
 2458043.87420   10.999     2458043.92043   10.869
 2458043.87604   10.986     2458043.92350   10.860
 2458043.87791   11.007     2458043.92537   10.875
 2458043.87978   10.994     2458043.92787   10.864
 2458043.88163   10.973     2458043.92975   10.854
 2458043.88348   11.004     2458043.93163   10.853
 2458043.88532   11.024     2458043.93349   10.864
 2458043.88715   11.005     2458043.93533   10.859
 2458043.89148   10.980     2458043.93719   10.854
 2458043.89335   11.012     2458043.93905   10.835
 2458043.89517   11.001     2458043.94090   10.845
 2458043.89701   10.979     2458043.94276   10.834
 2458043.90292   10.975     2458043.94646   10.830
 2458043.90477   10.975     2458043.94833   10.801
 2458043.90725   10.974     2458043.96564   10.805
 2458043.91465   10.981     2458043.97058   10.810
 2458043.91770   10.965     2458043.97303   10.799
 2458043.92013   10.945     2458043.97487   10.809
 2458043.92259   10.945     2458043.97674   10.807
 2458043.92443   10.952     2458043.97856   10.844
 2458043.92632   10.959     2458043.98161   10.789
 2458043.92820   10.965     2458043.98709   10.808
 2458043.93007   10.927     2458043.99384   10.833
 2458043.93196   10.940     2458043.99571   10.809
 2458043.93380   10.937     2458043.99818   10.828
 2458043.93565   10.934     2458044.00003   10.796
 2458043.93811   10.921     2458044.00246   10.819
 2458043.94000   10.963     2458044.00430   10.800
 2458043.94185   10.903     2458044.00615   10.863
 2458043.94556   10.922     2458044.00859   10.785
 2458043.94742   10.894     2458044.01102   10.812
 2458043.95237   10.887     2458063.61434   10.922
 2458043.97028   10.878     2458063.61612   10.936
 2458043.97213   10.891     2458063.61787   10.946
 2458043.97457   10.907     2458063.61961   10.929
 2458043.97646   10.893     2458063.62136   10.930
 2458043.97827   10.892     2458063.62313   10.905
 2458043.98132   10.915     2458063.62488   10.943
 2458043.98375   10.871     2458063.62663   10.930
 2458043.98557   10.904     2458063.62841   10.926
 2458043.99048   10.876     2458063.63016   10.903
 2458043.99478   10.887     2458063.63191   10.941
 2458043.99726   10.927     2458063.63368   10.947
 2458044.00095   10.879     2458063.63542   10.914
 2458044.00339   10.892     2458063.63718   10.942
 2458044.00707   10.901     2458063.63893   10.901
 2458044.01013   10.889     2458063.64068   10.930
 2458063.61288   11.015     2458063.64243   10.948
 2458063.61467   11.034     2458063.64419   10.940
 2458063.61642   11.016     2458063.64594   10.955
 2458063.61817   11.022     2458063.64769   10.952
 2458063.61991   11.033     2458063.64945   10.931
 2458063.62166   11.010     2458063.65121   10.912
 2458063.62343   11.001     2458063.65298   10.943
 2458063.62518   11.020     2458063.65473   10.945
 2458063.62694   11.039     2458063.65648   10.938
 2458063.62871   11.039     2458063.65822   10.937
 2458063.63104   11.038     2458063.65998   10.930
 2458063.63280   11.002     2458063.66173   10.923
 2458063.63456   11.018     2458063.66348   10.949
 2458063.63631   11.020     2458063.66523   10.921
 2458063.63806   11.021     2458063.66697   10.935
 2458063.63981   11.009     2458063.66873   10.912
 2458063.64156   10.991     2458063.67049   10.929
 2458063.64332   11.028     2458063.67225   10.905
 2458063.64508   10.981     2458063.67400   10.920
 2458063.64682   11.033     2458063.67575   10.935
 2458063.64857   11.011     2458063.67749   10.915
 2458063.65034   11.049     2458063.67927   10.926
 2458063.65210   11.045     2458063.68101   10.924
 2458063.65386   11.025     2458063.68276   10.916
 2458063.65561   11.018     2458063.68452   10.891
 2458063.65736   11.033     2458063.68628   10.912
 2458063.65968   11.031     2458063.68803   10.883
 2458063.66144   11.048     2458063.68979   10.909
 2458063.66319   11.025     2458063.69155   10.882
 2458063.66494   11.023     2458063.69329   10.907
 2458063.66668   11.032     2458063.69505   10.873
 2458063.66844   11.037     2458063.69680   10.879
 2458063.67020   10.996     2458063.69855   10.867
 2458063.67196   10.996     2458063.70030   10.869
 2458063.67371   10.985     2458063.70204   10.877
 2458063.67546   11.020     2458063.70381   10.849
 2458063.67721   11.013     2458063.70556   10.873
 2458063.67898   11.026     2458063.70733   10.847
 2458063.68072   11.045     2458063.70908   10.830
 2458063.68247   11.015     2458063.71083   10.841
 2458063.68423   11.011     2458063.71259   10.832
 2458063.68599   11.008     2458063.71433   10.834
 2458063.68774   11.027     2458063.71608   10.816
 2458063.68950   10.994     2458063.71783   10.802
 2458063.69126   10.987     2458063.71959   10.817
 2458063.69300   10.978     2458063.72136   10.812
 2458063.69475   10.978     2458063.72312   10.814
 2458063.69651   10.974     2458063.72488   10.821
 2458063.69826   10.946     2458063.72663   10.835
 2458063.70001   10.954     2458063.72838   10.822
 2458063.70175   10.965     2458063.73013   10.827
 2458063.70352   10.940     2458063.73188   10.828
 2458063.70527   10.959     2458063.73363   10.810
 2458063.70704   10.939     2458063.73538   10.821
 2458063.70879   10.929     2458063.73715   10.824
 2458063.71054   10.909     2458063.73889   10.829
 2458063.71230   10.929     2458063.74066   10.829
 2458063.71404   10.935     2458063.74241   10.826
 2458063.71579   10.917     2458063.74416   10.817
 2458063.71754   10.903     2458063.74592   10.807
 2458063.71930   10.920     2458063.74767   10.835
 2458063.72107   10.911     2458063.74975   10.792
 2458063.72283   10.914     2458063.75150   10.809
 2458063.72459   10.911     2458063.75326   10.810
 2458063.72634   10.912     2458063.75502   10.787
 2458063.72808   10.916     2458063.75678   10.824
 2458063.72984   10.894     2458063.75855   10.802
 2458063.73159   10.923     2458063.76029   10.822
 2458063.73334   10.903     2458063.76204   10.804
 2458063.73509   10.921     2458063.76380   10.819
 2458063.73686   10.906     2458063.76556   10.822
 2458063.73860   10.918     2458063.76731   10.844
 2458063.74038   10.912     2458063.76906   10.819
 2458063.74212   10.910     2458063.77083   10.812
 2458063.74387   10.919     2458063.77260   10.816
 2458063.74563   10.909     2458063.77434   10.810
 2458063.74829   10.909     2458063.77610   10.853
 2458063.75005   10.896     2458063.77786   10.855
 2458063.75180   10.913     2458063.77961   10.830
 2458063.75415   10.908     2458063.78137   10.812
 2458063.75591   10.878     2458063.78313   10.822
 2458063.75765   10.905     2458063.78488   10.817
 2458063.75943   10.930     2458063.78662   10.805
 2458063.76117   10.891     2458063.78837   10.814
 2458063.76292   10.905     2458063.79013   10.814
 2458063.76469   10.911     2458063.79189   10.828
 2458063.76644   10.920     2458063.79366   10.824
 2458063.76819   10.899     2458063.79541   10.814
 2458063.76996   10.912     2458063.79716   10.834
 2458063.77173   10.891     2458063.79892   10.786
 2458063.77348   10.919     2458063.80069   10.816
 2458063.77524   10.897     2458063.80243   10.806
 2458063.77699   10.921     2458063.80420   10.813
 2458063.77874   10.933     2458063.80595   10.824
 2458063.78050   10.922     2458063.80770   10.818
 2458063.78226   10.929     2458063.80946   10.780
 2458063.78401   10.900     2458063.81121   10.811
 2458063.78576   10.917     2458063.81295   10.815
 2458063.78750   10.892     2458063.81470   10.817
 2458063.78925   10.906     2458063.81647   10.792
 2458063.79102   10.905     2458063.81822   10.819
 2458063.79279   10.912     2458063.81997   10.808
 2458063.79454   10.919     2458063.82173   10.789
 2458063.79629   10.919     2458063.82349   10.800
 2458063.79805   10.912     2458063.82523   10.807
 2458063.79981   10.898     2458063.82699   10.823
 2458063.80157   10.901     2458063.82874   10.825
 2458063.80334   10.917     2458063.83049   10.816
 2458063.80508   10.907     2458063.83224   10.825
 2458063.80683   10.883     2458063.83398   10.816
 2458063.80859   10.898     2458063.83574   10.801
 2458063.81034   10.909     2458063.83749   10.829
 2458063.81209   10.924     2458063.83924   10.817
 2458063.81383   10.901     2458063.84101   10.825
 2458063.81558   10.896     2458063.84276   10.823
 2458063.81735   10.889     2458063.84450   10.809
 2458063.81910   10.896     2458063.84628   10.835
 2458063.82085   10.916     2458063.84802   10.816
 2458063.82261   10.901     2458063.84977   10.823
 2458063.82437   10.887     2458063.85153   10.820
 2458063.82611   10.890     2458063.85328   10.822
 2458063.82787   10.910     2458063.86087   10.831
 2458063.82962   10.896     2458063.86263   10.833
 2458063.83137   10.898     2458063.86439   10.811
 2458063.83312   10.902     2458063.86614   10.802
 2458063.83488   10.927     2458063.86790   10.825
 2458063.83720   10.905     2458063.86965   10.824
 2458063.83895   10.905     2458063.87140   10.830
 2458063.84072   10.926     2458063.87323   10.831
 2458063.84247   10.927     2458063.87498   10.803
 2458063.84422   10.918     2458063.87673   10.829
 2458063.84599   10.914     2458063.87905   10.815
 2458063.84773   10.916     2458063.88081   10.834
 2458063.84948   10.932     2458063.88257   10.826
 2458063.85124   10.923     2458063.88432   10.796
 2458063.85299   10.916     2458063.88607   10.819
 2458063.86116   10.889     2458063.88784   10.813
 2458063.86292   10.906     2458063.88960   10.823
 2458063.86468   10.915     2458063.89136   10.825
 2458063.86643   10.907     2458063.89312   10.807
 2458063.86819   10.924     2458063.89486   10.829
 2458063.86994   10.937     2458063.89662   10.814
 2458063.87169   10.913     2458063.89838   10.836
 2458063.87352   10.924     2458063.90014   10.823
 2458063.87527   10.904     2458063.90189   10.826
 2458063.87702   10.918     2458063.90420   10.817
 2458063.87876   10.915     2458063.90596   10.821
 2458063.88051   10.920     2458063.91473   10.834
 2458063.88228   10.921     2458063.91648   10.823
 2458063.88403   10.909     2458063.91823   10.807
 2458063.88578   10.886     2458063.91999   10.824
 2458063.88755   10.894     2458063.92175   10.827
 2458063.88931   10.903     2458063.92407   10.844
 2458063.89107   10.872     2458063.92585   10.819
 2458063.89283   10.897     2458067.58185   10.827
 2458063.89457   10.903     2458067.58383   10.835
 2458063.89633   10.891     2458067.58582   10.824
 2458063.89809   10.922     2458067.58780   10.823
 2458063.90043   10.907     2458067.58970   10.827
 2458063.90218   10.906     2458067.59154   10.816
 2458063.90450   10.884     2458067.59342   10.797
 2458063.90625   10.951     2458067.59550   10.810
 2458063.91445   10.910     2458067.59739   10.813
 2458063.91619   10.892     2458067.59934   10.805
 2458063.91794   10.914     2458067.60124   10.817
 2458063.91970   10.915     2458067.60318   10.812
 2458063.92146   10.893     2458067.60508   10.810
 2458063.92321   10.912     2458067.60702   10.807
 2458063.92495   10.930     2458067.60892   10.817
 2458063.92673   10.880     2458067.61088   10.811
 2458067.58220   10.906     2458067.61277   10.829
 2458067.58419   10.923     2458067.61471   10.816
 2458067.58617   10.920     2458067.61661   10.819
 2458067.58813   10.895     2458067.61855   10.821
 2458067.59001   10.914     2458067.62046   10.854
 2458067.59186   10.911     2458067.62239   10.819
 2458067.59389   10.910     2458067.62430   10.823
 2458067.59581   10.892     2458067.62623   10.823
 2458067.59773   10.915     2458067.62813   10.820
 2458067.59965   10.904     2458067.63008   10.833
 2458067.60157   10.899     2458067.63199   10.818
 2458067.60349   10.900     2458067.63392   10.816
 2458067.60541   10.899     2458067.63582   10.818
 2458067.60734   10.904     2458067.63776   10.807
 2458067.60926   10.901     2458067.63967   10.811
 2458067.61119   10.894     2458067.64160   10.796
 2458067.61311   10.914     2458067.64351   10.799
 2458067.61502   10.910     2458067.64545   10.813
 2458067.61694   10.913     2458067.64735   10.805
 2458067.61887   10.915     2458067.64929   10.796
 2458067.62080   10.910     2458067.65119   10.807
 2458067.62270   10.914     2458067.65313   10.819
 2458067.62464   10.924     2458067.65503   10.808
 2458067.62655   10.905     2458067.65697   10.799
 2458067.62847   10.909     2458067.65887   10.810
 2458067.63039   10.910     2458067.66082   10.818
 2458067.63232   10.915     2458067.66275   10.807
 2458067.63423   10.918     2458067.66466   10.805
 2458067.63615   10.916     2458067.66658   10.810
 2458067.63807   10.913     2458067.66851   10.816
 2458067.64001   10.904     2458067.67044   10.825
 2458067.64192   10.895     2458067.67234   10.821
 2458067.64385   10.900     2458067.67427   10.811
 2458067.64576   10.902     2458067.67619   10.807
 2458067.64768   10.891     2458067.67812   10.809
 2458067.64960   10.890     2458067.68003   10.805
 2458067.65154   10.894     2458067.68195   10.812
 2458067.65344   10.890     2458067.68387   10.815
 2458067.65537   10.880     2458067.68581   10.823
 2458067.65729   10.902     2458067.68771   10.829
 2458067.65921   10.897     2458067.68965   10.818
 2458067.66116   10.888     2458067.69156   10.796
 2458067.66306   10.878     2458067.69348   10.816
 2458067.66500   10.904     2458067.69540   10.816
 2458067.66689   10.895     2458067.69733   10.806
 2458067.66885   10.891     2458067.69924   10.804
 2458067.67075   10.902     2458067.70116   10.804
 2458067.67268   10.899     2458067.70308   10.811
 2458067.67458   10.907     2458067.70501   10.812
 2458067.67653   10.900     2458067.70693   10.814
 2458067.67843   10.897     2458067.70885   10.804
 2458067.68037   10.924     2458067.71077   10.806
 2458067.68226   10.901     2458067.71269   10.822
 2458067.68421   10.903     2458067.71461   10.807
 2458067.68612   10.917     2458108.56944   10.836
 2458067.68805   10.884     2458108.57152   10.807
 2458067.68996   10.890     2458108.57355   10.826
 2458067.69189   10.911     2458108.57555   10.832
 2458067.69379   10.891     2458108.57758   10.814
 2458067.69574   10.899     2458108.57959   10.823
 2458067.69765   10.899     2458108.58161   10.829
 2458067.69958   10.899     2458108.58361   10.835
 2458067.70148   10.912     2458108.58565   10.825
 2458067.70342   10.898     2458108.58765   10.829
 2458067.70533   10.907     2458108.58968   10.836
 2458067.70726   10.887     2458108.59168   10.831
 2458067.70916   10.916     2458108.59372   10.824
 2458067.71111   10.892     2458108.59572   10.835
 2458067.71300   10.888     2458108.59775   10.810
 2458067.71495   10.898     2458108.59975   10.820
 2458108.56977   10.914     2458108.60177   10.820
 2458108.57187   10.905     2458108.60380   10.791
 2458108.57388   10.916     2458108.60582   10.802
 2458108.57591   10.916     2458108.60783   10.821
 2458108.57791   10.916     2458108.60989   10.812
 2458108.57994   10.906     2458108.61189   10.820
 2458108.58194   10.907     2458108.61396   10.812
 2458108.58397   10.909     2458108.61598   10.827
 2458108.58598   10.917     2458108.61802   10.809
 2458108.58801   10.905     2458108.62002   10.836
 2458108.59001   10.922     2458108.62206   10.825
 2458108.59269   10.901     2458108.62407   10.815
 2458108.59473   10.909     2458108.62610   10.825
 2458108.59673   10.894     2458108.62810   10.827
 2458108.59876   10.909     2458108.63013   10.819
 2458108.60076   10.894     2458108.63214   10.823
 2458108.60281   10.903     2458108.63417   10.838
 2458108.60481   10.897     2458108.63617   10.833
 2458108.60684   10.901     2458108.63819   10.829
 2458108.60887   10.879     2458108.64021   10.815
 2458108.61090   10.910     2458108.64224   10.823
 2458108.61294   10.896     2458108.64425   10.816
 2458108.61497   10.914     2458108.64627   10.831
 2458108.61701   10.910     2458108.64827   10.823
 2458108.61903   10.915     2458108.65032   10.811
 2458108.62104   10.902     2458108.65232   10.802
 2458108.62308   10.914     2458108.65435   10.820
 2458108.62509   10.919     2458108.65635   10.808
 2458108.62711   10.914     2458108.65838   10.828
 2458108.62911   10.935     2458108.66040   10.806
 2458108.63115   10.910     2458108.66243   10.801
 2458108.63315   10.930     2458108.66511   10.810
 2458108.63518   10.916     2458108.66711   10.826
 2458108.63718   10.934     2458109.55820   10.824
 2458108.63921   10.896     2458109.56013   10.831
 2458108.64123   10.910     2458109.56205   10.842
 2458108.64326   10.906     2458109.56396   10.832
 2458108.64526   10.914     2458109.56588   10.836
 2458108.64728   10.905     2458109.56780   10.846
 2458108.64929   10.928     2458109.56973   10.836
 2458108.65133   10.903     2458109.57165   10.838
 2458108.65334   10.902     2458109.57357   10.816
 2458108.65536   10.923     2458109.57547   10.824
 2458108.65736   10.924     2458109.57739   10.799
 2458108.65941   10.906     2458109.57931   10.858
 2458108.66141   10.883     2458109.58123   10.819
 2458108.66344   10.904     2458109.58315   10.829
 2458108.66613   10.920     2458109.58508   10.826
 2458108.66949   10.888     2458109.58700   10.808
 2458109.55789   10.940     2458109.58893   10.815
 2458109.55981   10.896     2458109.59086   10.832
 2458109.56174   10.944     2458109.59278   10.800
 2458109.56365   10.908     2458109.59470   10.797
 2458109.56620   10.901     2458109.59662   10.788
 2458109.56814   10.926     2458109.59855   10.803
 2458109.57004   10.918     2458109.60048   10.803
 2458109.57198   10.940     2458109.60239   10.792
 2458109.57388   10.911     2458109.60431   10.801
 2458109.57580   10.949     2458109.60623   10.816
 2458109.57770   10.933     2458109.60817   10.826
 2458109.57964   10.915     2458109.61009   10.812
 2458109.58154   10.918     2458109.61203   10.815
 2458109.58411   10.942     2458109.61395   10.814
 2458109.58607   10.895     2458109.61589   10.839
 2458109.58797   10.913     2458109.61784   10.839
 2458109.58991   10.891     2458109.61980   10.826
 2458109.59182   10.883     2458109.62174   10.829
 2458109.59376   10.881     2458109.62371   10.845
 2458109.59566   10.882     2458109.62566   10.822
 2458109.59761   10.896     2458109.62808   10.824
 2458109.59952   10.897     2458109.63079   10.821
 2458109.60145   10.887     2458109.63366   10.827
 2458109.60335   10.879     2458109.63620   10.819
 2458109.60529   10.914     2458109.63856   10.821
 2458109.60720   10.877     2458109.64173   10.820
 2458109.60914   10.917     2458109.64393   10.820
 2458109.61105   10.923     2458109.64714   10.823
 2458109.61299   10.906     2458109.64942   10.804
 2458109.61491   10.901     2458109.65164   10.815
 2458109.61687   10.916     2458109.65426   10.840
 2458109.61883   10.905     2458109.65657   10.815
 2458109.62079   10.944     2458109.65885   10.817
 2458109.62273   10.939     2458109.66110   10.825
 2458109.62470   10.917     2458109.66419   10.809
 2458109.62663   10.934     2458109.66634   10.826
 2458109.62918   10.924     2458109.66864   10.837
 2458109.63236   10.938     2458109.67071   10.825
 2458109.63470   10.908     2458109.67291   10.824
 2458109.63743   10.910     2458109.67622   10.820
 2458109.63969   10.911     2458109.67896   10.815
 2458109.64278   10.914     2458109.68102   10.833
 2458109.64524   10.904     2458109.68315   10.820
 2458109.64823   10.906     2458109.68541   10.828
 2458109.65047   10.924     2458109.68880   10.827
 2458109.65305   10.916     2458109.69105   10.815
 2458109.65546   10.892     2458109.69755   10.826
 2458109.65766   10.906     2458110.56197   10.842
 2458109.65988   10.893     2458110.56390   10.830
 2458109.66223   10.915     2458110.56581   10.840
 2458109.66530   10.914     2458110.56775   10.838
 2458109.66736   10.922     2458110.56965   10.843
 2458109.66966   10.921     2458110.57159   10.825
 2458109.67174   10.907     2458110.57349   10.833
 2458109.67513   10.937     2458110.57541   10.834
 2458109.67729   10.918     2458110.57730   10.830
 2458109.67997   10.925     2458110.57923   10.822
 2458109.68202   10.919     2458110.58114   10.824
 2458109.68435   10.918     2458110.58306   10.833
 2458109.68704   10.920     2458110.58498   10.819
 2458109.68983   10.913     2458110.58690   10.824
 2458109.69608   10.916     2458110.58882   10.821
 2458110.56102   10.921     2458110.59074   10.813
 2458110.56294   10.936     2458110.59266   10.814
 2458110.56486   10.925     2458110.59458   10.832
 2458110.56678   10.909     2458110.59650   10.842
 2458110.56871   10.922     2458110.59843   10.834
 2458110.57063   10.906     2458110.60035   10.836
 2458110.57255   10.907     2458110.60227   10.838
 2458110.57445   10.910     2458110.60417   10.832
 2458110.57637   10.908     2458110.60609   10.843
 2458110.57827   10.910     2458110.60801   10.828
 2458110.58019   10.920     2458110.60993   10.838
 2458110.58210   10.908     2458110.61183   10.838
 2458110.58402   10.910     2458110.61375   10.837
 2458110.58594   10.899     2458110.61594   10.836
 2458110.58786   10.915     2458110.61787   10.824
 2458110.58978   10.910     2458110.61977   10.822
 2458110.59170   10.917     2458110.62171   10.815
 2458110.59362   10.916     2458110.62361   10.828
 2458110.59554   10.905     2458110.62556   10.814
 2458110.59746   10.911     2458110.62746   10.817
 2458110.59939   10.926     2458110.62938   10.832
 2458110.60131   10.906     2458110.63128   10.826
 2458110.60323   10.916     2458110.63323   10.837
 2458110.60513   10.917     2458110.63512   10.845
 2458110.60706   10.938     2458110.63707   10.861
 2458110.60897   10.920     2458110.63897   10.854
 2458110.61089   10.920     2458110.64089   10.846
 2458110.61279   10.938     2458110.64279   10.861
 2458110.61500   10.911     2458110.64473   10.872
 2458110.61690   10.917     2458110.64663   10.873
 2458110.61883   10.914     2458110.64855   10.878
 2458110.62073   10.926     2458110.65045   10.903
 2458110.62267   10.917     2458110.65238   10.885
 2458110.62457   10.920     2458110.65428   10.887
 2458110.62652   10.910     2458110.65620   10.901
 2458110.62842   10.918     2458110.65810   10.914
 2458110.63034   10.903     2458110.66003   10.921
 2458110.63224   10.884     2458110.66193   10.916
 2458110.63419   10.924     2458110.66387   10.926
 2458110.63608   10.947     2458110.66577   10.938
 2458110.63803   10.954     2458110.66771   10.931
 2458110.63993   10.918     2458110.66961   10.931
 2458110.64185   10.942     2458110.67156   10.939
 2458110.64375   10.947     2458110.67411   10.925
 2458110.64569   10.961     2458110.67602   10.929
 2458110.64759   10.965     2458110.67796   10.932
 2458110.64951   10.967     2458110.67984   10.922
 2458110.65142   10.958     2458110.68179   10.945
 2458110.65334   11.005     2458110.68368   10.932
 2458110.65524   10.980     2458110.68561   10.944
 2458110.65716   10.999     2458110.68750   10.945
 2458110.65907   10.993     2458110.68942   10.931
 2458110.66099   11.001     2458110.69132   10.921
 2458110.66291   11.008     2458110.69327   10.939
 2458110.66483   11.029     2458110.69517   10.926
 2458110.66675   11.011     2458110.69711   10.945
 2458110.66867   11.016     2458111.64331   10.873
 2458110.67060   11.004     2458111.64587   10.883
 2458110.67252   11.027     2458111.64778   10.889
 2458110.67444   11.035     2458111.64971   10.885
 2458110.67636   11.013     2458111.65418   10.869
 2458110.67828   11.024     2458111.65613   10.893
 2458110.68018   11.011     2458111.65802   10.901
 2458110.68210   11.028     2458111.65997   10.899
 2458110.68402   11.020     2458111.66187   10.898
 2458110.68592   11.025     2458111.66381   10.882
 2458110.68784   11.047     2458111.66571   10.906
 2458110.68974   11.023     2458111.66765   10.904
 2458110.69166   11.007     2458111.66955   10.884
 2458110.69358   11.025     2458111.67150   10.896
 2458110.69550   11.027     2458111.67339   10.863
 2458110.69742   11.032     2458111.69421   10.860
 2458111.64363   10.978     2458111.69741   10.872
 2458111.64556   10.966     2458111.69933   10.861
 2458111.64746   10.991     2458111.70125   10.855
 2458111.64940   10.994     2458111.70315   10.849
 2458111.65130   10.964     2458111.70507   10.850
 2458111.65324   10.967     2458111.70699   10.826
 2458111.65514   10.996     2458111.70891   10.835
 2458111.65709   10.985     2458111.71211   10.829
 2458111.65898   10.977     2458111.71976   10.814
 2458111.66093   10.999     2458111.72165   10.813
 2458111.66283   10.960     2458111.72548   10.801
 2458111.66477   10.997     2458111.72743   10.805
 2458111.66667   11.028     2458111.72933   10.811
 2458111.66861   10.978     2458111.73255   10.814
 2458111.67051   10.976     2458111.73452   10.806
 2458111.67246   10.982     2458111.73784   10.786
 2458111.67435   10.997     2458111.75105   10.800
 2458111.69390   10.950     2458111.75370   10.805
 2458111.69580   10.931     2458111.75963   10.791
 2458111.69774   10.948     2458111.79865   10.789
 2458111.69964   10.939     2458111.81580   10.808
 2458111.70159   10.965     2458112.56574   10.908
 2458111.70347   10.935     2458112.56768   10.912
 2458111.70540   10.930     2458112.56958   10.922
 2458111.70730   10.944     2458112.57152   10.924
 2458111.70925   10.900     2458112.57342   10.935
 2458111.71179   10.935     2458112.57537   10.920
 2458111.71434   10.913     2458112.57726   10.931
 2458111.71625   10.917     2458112.57921   10.918
 2458111.71817   10.876     2458112.58111   10.922
 2458111.72007   10.906     2458112.58305   10.961
 2458111.72199   10.909     2458112.58495   10.941
 2458111.72455   10.877     2458112.58689   10.944
 2458111.72712   10.886     2458112.58879   10.932
 2458111.73031   10.875     2458112.59073   10.931
 2458111.73223   10.881     2458112.59263   10.938
 2458111.73419   10.891     2458112.59457   10.924
 2458111.73684   10.906     2458112.59646   10.929
 2458111.73883   10.897     2458112.59841   10.938
 2458111.74543   10.887     2458112.60031   10.937
 2458111.75073   10.904     2458112.60287   10.941
 2458111.75271   10.873     2458112.64104   10.916
 2458111.75535   10.885     2458112.64318   10.918
 2458111.75866   10.888     2458112.64906   10.909
 2458111.76194   10.907     2458112.66117   10.857
 2458111.76660   10.892     2458112.66311   10.858
 2458111.79695   10.945     2458112.66501   10.839
 2458111.79898   10.916     2458112.66696   10.850
 2458111.81343   10.872     2458112.67014   10.827
 2458112.56348   11.029     2458112.67207   10.826
 2458112.56542   10.991     2458112.67398   10.816
 2458112.56799   11.011     2458112.67657   10.831
 2458112.56991   11.009     2458112.67914   10.819
 2458112.57184   11.015     2458112.68106   10.816
 2458112.57376   11.011     2458112.68298   10.832
 2458112.57568   11.003     2458112.68492   10.827
 2458112.57760   10.997     2458112.68683   10.813
 2458112.57952   11.043     2458112.68875   10.829
 2458112.58144   11.018     2458112.69067   10.827
 2458112.58336   11.013     2458112.69259   10.833
 2458112.58528   11.051     2458112.69451   10.828
 2458112.58721   11.044     2458112.69643   10.834
 2458112.58913   11.040     2458112.69833   10.822
 2458112.59105   11.016     2458112.70025   10.795
 2458112.59297   11.013     2458112.70217   10.826
 2458112.59488   11.046     2458112.70409   10.793
 2458112.59680   11.022     2458112.70599   10.804
 2458112.59872   11.025     2458112.70791   10.820
 2458112.60064   11.028     2458112.70982   10.802
 2458112.60256   11.008     2458112.71174   10.806
 2458112.63014   11.022     2458112.71364   10.826
 2458112.64063   11.013     2458112.71556   10.821
 2458112.64287   10.975     2458112.71747   10.817
 2458112.64491   10.985     2458112.71940   10.817
 2458112.64747   10.997     2458112.72131   10.823
 2458112.64938   10.984     2458112.72328   10.812
 2458112.65130   10.966     2458112.72519   10.824
 2458112.65322   10.971     2458112.72712   10.826
 2458112.65514   10.996     2458112.72903   10.819
 2458112.65958   10.950     2458112.73095   10.844
 2458112.66150   10.957     2458112.73285   10.844
 2458112.66343   10.930     2458112.73480   10.839
 2458112.66535   10.921     2458112.73669   10.816
 2458112.66727   10.926     2458112.73864   10.823
 2458112.66919   10.946     2458112.74054   10.843
 2458112.67111   10.908     2458112.74246   10.821
 2458112.67303   10.927     2458112.74436   10.808
 2458112.67499   10.918     2458112.74629   10.819
 2458112.67691   10.894     2458112.74819   10.826
 2458112.67883   10.892     2458112.75013   10.843
 2458112.68075   10.909     2458112.75203   10.856
 2458112.68267   10.892     2458112.75397   10.824
 2458112.68460   10.910     2458112.75587   10.851
 2458112.68651   10.918     2458112.75779   10.843
 2458112.68843   10.900     2458112.75969   10.829
 2458112.69036   10.915     2458112.76405   10.820
 2458112.69228   10.912     2458112.76597   10.818
 2458112.69420   10.917     2458112.76792   10.827
 2458112.69612   10.911     2458112.76982   10.824
 2458112.69802   10.900     2458112.77176   10.827
 2458112.69994   10.905     2458112.77366   10.830
 2458112.70186   10.908     2458112.77560   10.812
 2458112.70378   10.928     2458112.77750   10.830
 2458112.70568   10.916     2458112.77945   10.833
 2458112.70760   10.904     2458112.78134   10.814
 2458112.70951   10.894     2458112.78329   10.844
 2458112.71143   10.909     2458112.78519   10.806
 2458112.71333   10.903     2458112.78713   10.831
 2458112.71525   10.903     2458112.78904   10.816
 2458112.71716   10.900     2458112.79098   10.850
 2458112.71908   10.897     2458112.79288   10.831
 2458112.72100   10.884     2458112.79483   10.823
 2458112.72296   10.909     2458112.79672   10.803
 2458112.72488   10.888     2458112.79994   10.806
 2458112.72680   10.904     2458112.80186   10.825
 2458112.72872   10.895     2458112.80380   10.842
 2458112.73064   10.922     2458112.80570   10.811
 2458112.73254   10.931     2458112.80763   10.823
 2458112.73447   10.934     2458112.80955   10.827
 2458112.73638   10.899     2458112.81147   10.827
 2458112.73831   10.899     2458112.81339   10.783
 2458112.74022   10.920     2458112.81531   10.803
 2458112.74215   10.938     2458112.81721   10.808
 2458112.74404   10.893     2458112.81913   10.824
 2458112.74598   10.897     2458112.82105   10.809
 2458112.74787   10.905     2458112.82297   10.803
 2458112.74982   10.905     2458113.56014   10.908
 2458112.75172   10.924     2458113.56204   10.883
 2458112.75366   10.930     2458113.56399   10.910
 2458112.75621   10.925     2458113.56588   10.905
 2458112.75810   10.891     2458113.56783   10.916
 2458112.76246   10.901     2458113.56973   10.918
 2458112.76437   10.893     2458113.57167   10.928
 2458112.76696   10.917     2458113.57357   10.926
 2458112.76888   10.895     2458113.57549   10.901
 2458112.77080   10.888     2458113.57739   10.905
 2458112.77272   10.902     2458113.57931   10.905
 2458112.77464   10.899     2458113.58122   10.896
 2458112.77656   10.915     2458113.58321   10.903
 2458112.77849   10.902     2458113.58511   10.880
 2458112.78041   10.901     2458113.58703   10.856
 2458112.78233   10.899     2458113.58894   10.872
 2458112.78425   10.883     2458113.59087   10.869
 2458112.78617   10.905     2458113.59278   10.858
 2458112.78809   10.902     2458113.59471   10.857
 2458112.79002   10.900     2458113.59661   10.878
 2458112.79194   10.892     2458113.59855   10.838
 2458112.79387   10.917     2458113.60045   10.851
 2458112.79579   10.916     2458113.60240   10.833
 2458112.79771   10.898     2458113.60431   10.822
 2458112.80025   10.926     2458113.60624   10.827
 2458112.80220   10.902     2458113.60815   10.838
 2458112.80411   10.905     2458113.61008   10.825
 2458112.80667   10.944     2458113.61198   10.817
 2458112.80860   10.909     2458113.61392   10.810
 2458112.81051   10.895     2458113.61582   10.826
 2458112.81244   10.901     2458113.61777   10.824
 2458112.81435   10.915     2458113.61966   10.828
 2458112.81627   10.895     2458113.62161   10.826
 2458112.81817   10.920     2458113.62351   10.817
 2458112.82011   10.908     2458113.62545   10.801
 2458112.82201   10.948     2458113.62736   10.815
 2458113.55918   11.000     2458113.62929   10.811
 2458113.56110   10.973     2458113.63119   10.843
 2458113.56302   10.961     2458113.63313   10.822
 2458113.56495   11.007     2458113.63503   10.831
 2458113.56687   10.994     2458113.63698   10.845
 2458113.56879   10.998     2458113.63887   10.817
 2458113.57136   11.000     2458113.64082   10.810
 2458113.57326   10.987     2458113.64273   10.821
 2458113.57518   10.988     2458113.64466   10.825
 2458113.57707   10.995     2458113.64657   10.820
 2458113.57900   10.977     2458113.64850   10.840
 2458113.58089   10.973     2458113.65040   10.830
 2458113.58352   10.966     2458113.65235   10.831
 2458113.58544   10.988     2458113.65424   10.846
 2458113.58734   10.948     2458113.65616   10.834
 2458113.58928   10.935     2458113.65806   10.841
 2458113.59118   10.940     2458113.66026   10.815
 2458113.59313   10.961     2458113.66218   10.818
 2458113.59502   10.930     2458113.66410   10.832
 2458113.59697   10.951     2458113.66603   10.821
 2458113.59887   10.927     2458113.66795   10.825
 2458113.60081   10.932     2458113.66987   10.838
 2458113.60271   10.906     2458113.67179   10.826
 2458113.60465   10.909     2458113.67369   10.830
 2458113.60655   10.911     2458113.67561   10.820
 2458113.60850   10.908     2458113.67751   10.828
 2458113.61039   10.902     2458113.67943   10.838
 2458113.61234   10.908     2458113.68134   10.815
 2458113.61424   10.909     2458113.68326   10.829
 2458113.61618   10.909     2458113.68517   10.810
 2458113.61808   10.912     2458113.68710   10.815
 2458113.62002   10.916     2458113.68900   10.826
 2458113.62192   10.910     2458113.69092   10.813
 2458113.62386   10.916     2458113.69283   10.824
 2458113.62576   10.901     2458113.69476   10.827
 2458113.62771   10.905     2458113.69669   10.816
 2458113.62960   10.904     2458113.69861   10.826
 2458113.63155   10.910     2458113.70051   10.819
 2458113.63345   10.922     2458113.70243   10.800
 2458113.63539   10.908     2458113.70434   10.816
 2458113.63729   10.920     2458113.70628   10.822
 2458113.63923   10.898     2458113.70819   10.820
 2458113.64113   10.906     2458113.71011   10.830
 2458113.64308   10.908     2458113.71203   10.826
 2458113.64497   10.897     2458113.71463   10.832
 2458113.64692   10.907     2458113.71656   10.818
 2458113.64882   10.918     2458113.71847   10.830
 2458113.65076   10.912     2458113.72074   10.826
 2458113.65266   10.914     2458113.72265   10.818
 2458113.65458   10.902     2458113.72457   10.827
 2458113.65648   10.920     2458113.72648   10.811
 2458113.65840   10.941     2458113.72840   10.825
 2458113.66057   10.903     2458113.73031   10.821
 2458113.66252   10.939     2458113.73223   10.806
 2458113.66442   10.914     2458113.73414   10.820
 2458113.66636   10.923     2458113.73608   10.816
 2458113.66826   10.918     2458113.73797   10.800
 2458113.67020   10.928     2458113.73990   10.830
 2458113.67210   10.913     2458113.74181   10.835
 2458113.67402   10.896     2458113.74373   10.829
 2458113.67592   10.911     2458113.74564   10.818
 2458113.67784   10.931     2458113.74756   10.837
 2458113.67975   10.922     2458113.74947   10.816
 2458113.68167   10.897     2458113.75139   10.828
 2458113.68357   10.897     2458113.75329   10.827
 2458113.68550   10.888     2458113.75583   10.814
 2458113.68741   10.910     2458113.75778   10.825
 2458113.68933   10.898     2458113.75967   10.837
 2458113.69124   10.902     2458113.76162   10.821
 2458113.69316   10.912     2458113.76352   10.808
 2458113.69509   10.907     2458113.76553   10.808
 2458113.69703   10.901     2458113.76743   10.802
 2458113.69893   10.898     2458113.76935   10.814
 2458113.70085   10.901     2458113.77125   10.823
 2458113.70276   10.895     2458113.77318   10.818
 2458113.70468   10.907     2458113.77508   10.835
 2458113.70660   10.889     2458113.77701   10.821
 2458113.70852   10.915     2458113.77891   10.838
 2458113.71044   10.901     2458113.78084   10.811
 2458113.71242   10.926     2458113.78274   10.842
 2458113.71432   10.908     2458113.78466   10.826
 2458113.71625   10.903     2458113.78656   10.825
 2458113.71815   10.907     2458113.78850   10.816
 2458113.72043   10.903     2458113.79106   10.842
 2458113.72234   10.900     2458113.79297   10.844
 2458113.72426   10.925     2458113.79554   10.829
 2458113.72616   10.902     2458113.79746   10.812
 2458113.72809   10.916     2458113.79938   10.834
 2458113.72999   10.920     2458113.80130   10.828
 2458113.73192   10.900     2458113.80321   10.836
 2458113.73383   10.928     2458113.80515   10.806
 2458113.73576   10.892     2458113.80705   10.834
 2458113.73766   10.900     2458113.80898   10.807
 2458113.73958   10.922     2458113.81090   10.834
 2458113.74149   10.911     2458113.81282   10.814
 2458113.74341   10.912     2458113.81476   10.804
 2458113.74531   10.915     2458113.81668   10.835
 2458113.74724   10.892     2458113.81860   10.845
 2458113.74915   10.921     2458113.82055   10.836
 2458113.75108   10.920     2458113.82246   10.838
 2458113.75297   10.900     2458113.82438   10.819
 2458113.75489   10.900     2458113.82629   10.836
 2458113.75682   10.917                            
 2458113.75874   10.898                            
 2458113.76066   10.910                            
 2458113.76258   10.900                            
 2458113.76450   10.891                            
 2458113.76649   10.872                            
 2458113.76839   10.916                            
 2458113.77094   10.888                            
 2458113.77349   10.906                            
 2458113.77541   10.897                            
 2458113.77732   10.927                            
 2458113.77924   10.911                            
 2458113.78115   10.913                            
 2458113.78308   10.900                            
 2458113.78497   10.923                            
 2458113.78689   10.910                            
 2458113.78882   10.896                            
 2458113.79074   10.924                            
 2458113.79266   10.920                            
 2458113.79458   10.919                            
 2458113.79650   10.891                            
 2458113.79842   10.918                            
 2458113.80034   10.935                            
 2458113.80227   10.907                            
 2458113.80418   10.909                            
 2458113.80611   10.942                            
 2458113.80802   10.932                            
 2458113.80995   10.929                            
 2458113.81251   10.925                            
 2458113.81444   10.871                            
 2458113.81637   10.883                            
 2458113.81829   10.915                            
 2458113.82024   10.914                            
 2458113.82215   10.923                            
 2458113.82407   10.914                            
 2458113.82598   10.899                            
---------------------------------------------------
